Multilevel Monte Carlo on a high-dimensional parameter space for transmission problems with geometric uncertainties

In the framework of uncertainty quantification, we consider a quantity of interest which depends non-smoothly on the high-dimensional parameter representing the uncertainty. We show that, in this situation, the multilevel Monte Carlo algorithm is a valid option to compute moments of the quantity of interest (here we focus on the expectation), as it allows to bypass the precise location of discontinuities in the parameter space. We illustrate how such lack of smoothness occurs for the point evaluation of the solution to a (Helmholtz) transmission problem with uncertain interface, if the point can be crossed by the interface for some realizations. For this case, we provide a space regularity analysis for the solution, in order to state converge results in the L1-norm for the finite element discretization. The latter are then used to determine the optimal distribution of samples among the Monte Carlo levels. Particular emphasis is given on the robustness of our estimates with respect to the dimension of the parameter space.

==> FEcvg001out_z2_d16.txt <==
   3.8952026e-02
   1.3628496e-02
   6.0322270e-03
   8.4647921e-04
   1.2288190e-04
   8.8239643e-06


==> FEcvg001out_z2_d32.txt <==
   4.1427639e-02
   1.4159252e-02
   6.1913406e-03
   8.7763955e-04
   1.2829420e-04
   8.2923000e-06


==> FEcvg001out_z2_d64.txt <==
   4.2239820e-02
   1.4730510e-02
   6.2924716e-03
   9.0369555e-04
   1.3467083e-04
   7.0374204e-06


==> FEcvg001out_z2_d8.txt <==
   6.2921931e-03
   7.3948938e-03
   1.8065378e-03
   1.1006854e-03
   2.9370292e-04
   7.2058419e-05


==> FEcvg001out_z3_d16.txt <==
   4.1416381e-02
   2.2469825e-02
   6.8279024e-03
   2.3098602e-03
   6.4005707e-04
   1.7049623e-04


==> FEcvg001out_z3_d32.txt <==
   4.1194968e-02
   2.2422561e-02
   6.8166356e-03
   2.3065478e-03
   6.3926249e-04
   1.7044010e-04


==> FEcvg001out_z3_d64.txt <==
   4.1196541e-02
   2.2410113e-02
   6.8152731e-03
   2.3060643e-03
   6.3913545e-04
   1.7042353e-04


==> FEcvg001out_z3_d8.txt <==
   4.7586201e-02
   2.6329895e-02
   8.2502205e-03
   2.6783521e-03
   7.1863953e-04
   1.8107382e-04


==> FEcvg001out_z4_d16.txt <==
   6.7161833e-02
   3.3359369e-02
   1.0977679e-02
   3.2862857e-03
   9.0116583e-04
   2.4267401e-04


==> FEcvg001out_z4_d32.txt <==
   6.7136196e-02
   3.3353725e-02
   1.0976557e-02
   3.2859686e-03
   9.0112332e-04
   2.4265662e-04


==> FEcvg001out_z4_d64.txt <==
   6.7137326e-02
   3.3353364e-02
   1.0976529e-02
   3.2859478e-03
   9.0111954e-04
   2.4265565e-04


==> FEcvg001out_z4_d8.txt <==
   6.8328761e-02
   3.4080292e-02
   1.1238479e-02
   3.3536550e-03
   9.1501346e-04
   2.4479044e-04


==> FEcvg010_z2_d16.txt <==
   4.6601316e-01
   1.9946706e-01
   6.7388206e-02
   1.7607607e-02
   4.1513132e-03
   8.5403285e-04


==> FEcvg010_z2_d32.txt <==
   4.7153756e-01
   2.0154672e-01
   6.8258526e-02
   1.8131562e-02
   3.9812357e-03
   7.6359581e-04


==> FEcvg010_z2_d64.txt <==
   4.7057071e-01
   2.0305635e-01
   6.8534606e-02
   1.8240872e-02
   4.1479818e-03
   7.9456029e-04


==> FEcvg010_z2_d8.txt <==
   4.0813110e-01
   1.6721149e-01
   5.5039931e-02
   1.3315663e-02
   3.2810353e-03
   6.0194186e-04


==> FEcvg010_z3_d16.txt <==
   4.2137771e-01
   1.7776856e-01
   5.6110364e-02
   1.3696730e-02
   3.2140742e-03
   4.9455971e-04


==> FEcvg010_z3_d32.txt <==
   4.2174224e-01
   1.7788900e-01
   5.6225421e-02
   1.3663608e-02
   3.2071518e-03
   5.0325700e-04


==> FEcvg010_z3_d64.txt <==
   4.2172505e-01
   1.7791091e-01
   5.6248958e-02
   1.3649349e-02
   3.2041096e-03
   5.0542805e-04


==> FEcvg010_z3_d8.txt <==
   4.1305999e-01
   1.7314660e-01
   5.4172141e-02
   1.3329642e-02
   3.0767829e-03
   4.9699328e-04


==> FEcvg010_z4_d16.txt <==
   4.1185000e-01
   1.7312939e-01
   5.2600674e-02
   1.3478106e-02
   2.6790900e-03
   4.6481402e-04


==> FEcvg010_z4_d32.txt <==
   4.1188403e-01
   1.7314203e-01
   5.2613419e-02
   1.3478474e-02
   2.6818082e-03
   4.6577140e-04


==> FEcvg010_z4_d64.txt <==
   4.1188417e-01
   1.7314241e-01
   5.2614749e-02
   1.3478318e-02
   2.6821589e-03
   4.6590170e-04


==> FEcvg010_z4_d8.txt <==
   4.1054121e-01
   1.7240571e-01
   5.2288971e-02
   1.3409613e-02
   2.6458574e-03
   4.5542342e-04


==> FEcvgcross_z2_d32.txt <==
   4.1405217e-02
   1.4136830e-02
   6.1689187e-03
   8.5521773e-04
   1.0587238e-04
   3.0714116e-05


==> FEcvgcross_z2_d64.txt <==
   4.2131941e-02
   1.4622631e-02
   6.1845928e-03
   7.9581677e-04
   2.6792058e-05
   1.1491619e-04


==> FEcvgcross_z3_d32.txt <==
   4.1184536e-02
   2.2412129e-02
   6.8062036e-03
   2.2961157e-03
   6.2883047e-04
   1.6000807e-04


==> FEcvgcross_z3_d64.txt <==
   4.1186076e-02
   2.2399648e-02
   6.8048082e-03
   2.2955994e-03
   6.2867052e-04
   1.5995860e-04


==> L2errMC_z2.txt <==
0.328726520048211
0.125602661015383
0.033502729542238
0.007102678318015
0.002303036250807


==> L2errMC_z3.txt <==
4.0367957250868430e-01
1.2079380736169708e-01
4.423567799655882e-02
1.362845432554056e-02
0.001810041077334


==> L2errMC_z4.txt <==
0.290450982373301
0.123559512263213
0.046560828808510
0.009548230681347
0.001716920733761


==> L2err_Smolyak_z2d16.txt <==
2.9196544932831792e-01
1.2137582347466086e-01
4.4060200414093476e-02
7.0822197306376631e-03
1.8202601267386931e-03


==> L2err_Smolyak_z2d32.txt <==
3.6182329659191376e-01
1.5272456328102341e-01
4.3154822054152719e-02
7.8921452287628591e-03
1.7314891029798773e-03


==> L2err_Smolyak_z2d64.txt <==
3.0589748089413649e-01
1.3414529509783688e-01
3.9540922635853133e-02
1.1031103450078017e-02
1.9552439401033244e-03


==> L2err_Smolyak_z3d16.txt <==
3.3184112959516487e-01
1.3770785628957771e-01
4.0261596832958102e-02
7.9035568939252454e-03
2.3681512040412134e-03


==> L2err_Smolyak_z3d32.txt <==
3.2199211845469283e-01
1.5655565395363799e-01
3.7160334205353251e-02
9.8305890991691181e-03
2.3748573509712041e-03


==> L2err_Smolyak_z3d64.txt <==
3.0378316255584326e-01
1.4500987531279533e-01
4.2194179394400122e-02
1.1549351882637171e-02
1.5670162643692254e-03


==> L2err_Smolyak_z4d16.txt <==
4.5979678344571850e-01
1.3799681287803670e-01
3.8905234772567632e-02
8.9748959198295269e-03
1.7834945913378086e-03


==> L2err_Smolyak_z4d32.txt <==
4.5356284328525387e-01
1.4310597350086227e-01
3.9316494544096858e-02
1.0871935599354121e-02
2.5280873370999712e-03


==> L2err_Smolyak_z4d64.txt <==
3.2357774893188929e-01
1.2766416031139566e-01
4.1488609604036331e-02
1.0291985186128949e-02
1.9089962103592817e-03


==> L2err_self_z2d16_1pt.txt <==
2.9181397490614291e-01
1.2122434905248580e-01
4.3908725991918425e-02
6.9307453084626047e-03
1.6687857045636356e-03


==> L2err_self_z2d16_2pt.txt <==
6.3127031577746529e-01
2.2372004229649417e-01
6.4390742659774083e-02
1.7943613190935317e-02
2.9257760611071403e-03



==> L2err_self_z2d16_4pt.txt <==
6.2540448067597953e-01
2.7457163375194532e-01
8.5580398396475563e-02
1.4853185074862781e-02
2.2918352166458335e-03


==> L2err_self_z2d16_8pt.txt <==
8.5937349731494017e-01
2.8751823974379909e-01
1.1249045742530975e-01
1.9220670257505040e-02
4.8031716187121615e-03


==> L2err_self_z2d32_1pt.txt <==
3.6167733990827944e-01
1.5257860659738903e-01
4.3008865370518345e-02
7.7461885451284851e-03
1.5855324193455034e-03


==> L2err_self_z2d32_2pt.txt <==
5.0631240143087197e-01
2.7906505328569597e-01
6.7165404862301367e-02
1.0194342268905662e-02
2.9463734400319414e-03



==> L2err_self_z2d32_4pt.txt <==
6.4918409060213955e-01
2.5313513484296979e-01
7.7609988620996884e-02
1.5654327955979517e-02
2.3913300884832872e-03


==> L2err_self_z2d32_8pt.txt <==
7.1358910673368847e-01
2.5183635576723173e-01
1.0525053075447702e-01
2.0244803125782859e-02
4.5280427764976252e-03


==> L2err_self_z2d64_1pt.txt <==
3.0584042207185469e-01
1.3408823627555505e-01
3.9483863813571274e-02
1.0974044627796165e-02
1.8981851178214715e-03


==> L2err_self_z2d64_2pt.txt <==
5.9835675366308416e-01
2.0112151386903820e-01
6.7609739781132605e-02
1.6966655438874864e-02
3.5414591177726188e-03



==> L2err_self_z2d64_4pt.txt <==
6.3291224433323756e-01
2.7397059341599800e-01
5.0435097926497488e-02
2.0801714166598186e-02
4.3856643784731253e-03


==> L2err_self_z2d64_8pt.txt <==
8.5705616476945412e-01
2.7141745099660725e-01
8.5621523205670319e-02
2.6367695545811833e-02
4.5140561046156311e-03


==> L2err_self_z3d16_1pt.txt <==
3.3180561264169495e-01
1.3767233933610784e-01
4.0226079879488230e-02
7.8680399404553718e-03
2.3326342505713411e-03


==> L2err_self_z3d16_2pt.txt <==
4.6424998223862562e-01
2.0265969360381628e-01
6.0605418158753838e-02
1.4955139131088625e-02
2.4564518691675059e-03



==> L2err_self_z3d16_4pt.txt <==
6.4756521591101390e-01
2.0689397714440014e-01
6.6613585236653478e-02
1.4422311944373772e-02
4.3948714451181757e-03


==> L2err_self_z3d16_8pt.txt <==
7.5008935759330542e-01
2.8278925902537605e-01
8.9983802508250166e-02
2.6547429916794051e-02
4.3829620536490008e-03


==> L2err_self_z3d32_1pt.txt <==
3.2207562067239731e-01
1.5663915617134239e-01
3.7243836423057668e-02
9.9140913168735412e-03
2.4583595686756277e-03


==> L2err_self_z3d32_2pt.txt <==
5.5758583763265446e-01
1.6306415410396291e-01
5.1278910523816446e-02
2.0110582049363394e-02
3.4533387047553841e-03



==> L2err_self_z3d32_4pt.txt <==
6.5032061044424050e-01
2.4093658654567207e-01
7.3879742625787101e-02
1.6501541836756190e-02
4.5344734066270929e-03


==> L2err_self_z3d32_8pt.txt <==
8.1161669671906789e-01
2.6748037315505452e-01
8.1301092816156995e-02
2.1579679831991171e-02
5.9991143010259722e-03


==> L2err_self_z3d64_1pt.txt <==
3.0388058578090604e-01
1.4510729853785809e-01
4.2291602619462854e-02
1.1646775107699901e-02
1.6644394894319570e-03


==> L2err_self_z3d64_2pt.txt <==
6.3691297368121180e-01
2.7773779495499679e-01
6.2869691315189075e-02
2.1094248783757451e-02
4.3661654204410066e-03



==> L2err_self_z3d64_4pt.txt <==
6.6657456045530827e-01
1.8447114840782228e-01
8.8085486085909256e-02
1.2740680788146035e-02
4.1068015565291329e-03


==> L2err_self_z3d64_8pt.txt <==
5.7837160306366286e-01
2.5660859631828636e-01
1.0262706499687191e-01
1.9947564791049043e-02
3.9759675403680354e-03


==> L2err_self_z4d16_1pt.txt <==
4.5983665351505737e-01
1.3803668294737556e-01
3.8945104841906490e-02
9.0147659891683940e-03
1.8233646606766740e-03


==> L2err_self_z4d16_2pt.txt <==
6.3704203608965626e-01
2.7536656935083786e-01
6.3505557371132337e-02
1.7721747077803190e-02
2.6635951033293580e-03



==> L2err_self_z4d16_4pt.txt <==
6.1026662739108817e-01
1.8621859235164029e-01
4.8843266900861750e-02
1.3608917543694542e-02
2.9437612471421792e-03


==> L2err_self_z4d16_8pt.txt <==
7.8262487480883358e-01
2.3156717080082365e-01
1.0413761352813379e-01
2.1692233394225255e-02
4.8086874812089744e-03


==> L2err_self_z4d32_1pt.txt <==
4.5353737221750456e-01
1.4308050243311282e-01
3.9291023476347442e-02
1.0846464531604705e-02
2.5026162693505554e-03


==> L2err_self_z4d32_2pt.txt <==
6.3111324151912573e-01
2.1191351688104726e-01
8.9243146625889364e-02
1.1457131782785913e-02
3.7991061462906628e-03



==> L2err_self_z4d32_4pt.txt <==
6.4840550354452597e-01
1.9089086871969799e-01
4.5409436773193423e-02
1.3499660440322301e-02
3.0612715821230199e-03


==> L2err_self_z4d32_8pt.txt <==
6.0935177259477780e-01
3.3198136269062523e-01
9.1952109434777357e-02
2.4195536632648628e-02
4.7810395491114663e-03


==> L2err_self_z4d64_1pt.txt <==
3.2355431015812008e-01
1.2764072153762646e-01
4.1465170830267128e-02
1.0268546412359745e-02
1.8855574365900794e-03


==> L2err_self_z4d64_2pt.txt <==
6.2996809538253351e-01
2.6108468895788778e-01
4.2606145411251788e-02
2.3165264624828000e-02
4.3874768871717184e-03


==> L2err_self_z4d64_4pt.txt <==
6.6307036367382810e-01
2.1785891866804588e-01
5.3071337674260796e-02
1.5130356663478185e-02
5.1179506361764045e-03


==> L2err_self_z4d64_8pt.txt <==
6.7267239388159139e-01
3.0351820735982998e-01
7.1563396013376107e-02
2.3430182037711654e-02
3.1847828361609839e-03


==> erroriter1pt.txt <==
+3.5901760849970099e-03 
+1.8472213827420703e-03 
+1.2359115752600958e-03 
+1.0611513513179571e-03 
+6.7570725411419952e-04 
+5.1498427028234817e-04 
+4.2534103643160348e-04 
+6.1991617876211436e-04 
+4.1210609903291617e-04 
+3.9530707203344617e-04 
+3.4800611285190630e-04 
+2.7891603998347891e-04 
+2.6690892560859991e-04 
+4.2769603537984313e-04 
+2.4107940201117950e-04 
+2.1065482285331782e-04 
+2.3182306202951253e-04 
+2.0340574003935297e-04 
+1.8968939927643813e-04 
+1.9016674473854023e-04 
+2.0432818539056763e-04 
+1.9024779662901725e-04 
+1.7256917512897818e-04 
+1.5714231202912377e-04 
+1.4553567696856673e-04 
+1.4051482275517779e-04 
+1.4246699492398429e-04 
+1.3903840595258510e-04 
+1.4862614580657407e-04 
+1.4328216422010431e-04 
+1.3300886882028351e-04 
+1.3000394382561842e-04 
+1.3856406195150717e-04 
+1.3044394844047291e-04 
+1.2259613556397930e-04 
+1.1485107608061318e-04 
+1.0748794302961606e-04 
+1.0045737402952781e-04 
+9.5572396686394168e-05 
+1.3487198578870929e-04 
+9.0979609361829805e-05 
+1.1217787459028017e-04 
+1.2471588803480982e-04 
+1.2239079318843160e-04 
+1.2325476251029421e-04 
+1.2631137147650628e-04 
+1.3118396744243865e-04 
+1.3378798474239506e-04 
+1.2849230816197599e-04 
+1.2296377557341476e-04 
+1.1770317196219127e-04 
+1.1244257037001937e-04 
+1.0768702593111357e-04 
+1.0446614198644788e-04 
+1.4307246446126909e-04 
+1.0384582348244020e-04 
+9.9346735105088069e-05 
+1.0096346588217564e-04 
+1.0301747048818699e-04 
+1.0216633410009557e-04 
+1.0271263113081908e-04 
+1.0431467061011723e-04 
+9.9846940250947203e-05 
+1.0486261258840779e-04 
+1.0332757250614000e-04 
+9.9593492133620565e-05 
+9.5899970494972564e-05 
+9.2821728699732375e-05 
+9.3668516484568531e-05 
+1.1583275752097277e-04 
+1.0687357460409386e-04 
+1.1572538956711176e-04 
+1.3525506020767297e-04 
+1.3444473545970448e-04 
+1.3494813901998581e-04 
+1.3672498643790831e-04 
+1.3696903080245848e-04 
+1.4132096206687095e-04 
+1.3791641997779047e-04 
+1.3452503241256908e-04 
+1.3114915288986451e-04 
+1.3714572953582582e-04 
+1.3435454584975748e-04 
+1.3131045438952160e-04 
+1.2826672537569195e-04 
+1.2522885660487537e-04 
+1.2460927636326335e-04 
+1.2192010297956690e-04 
+1.1938544752765345e-04 
+1.1666538828591921e-04 
+1.1544040758054708e-04 
+1.1471657744666075e-04 
+1.1411546483358626e-04 
+1.1443363997271083e-04 
+1.1555391765227796e-04 
+1.1747074490975340e-04 
+1.2018620657783252e-04 
+1.2370316562121397e-04 
+1.2623959861735035e-04 
+1.2386698548244590e-04 
+1.2167579793609384e-04 
+1.2294561838432916e-04 
+1.3624122018612850e-04 
+1.2106199827677244e-04 
+1.2237704382783710e-04 
+1.2371427939578128e-04 
+1.2589803250306897e-04 
+1.2545963859078579e-04 
+1.2575066355047237e-04 
+1.2676794923216494e-04 
+1.2737871573215154e-04 
+1.3002738066092423e-04 
+1.3378152986570635e-04 
+1.3163657690690167e-04 
+1.2954759155925366e-04 
+1.2778777516397888e-04 
+1.2580718202853669e-04 
+1.3653537522045900e-04 
+1.2671157919713627e-04 
+1.2478681655875290e-04 
+1.2302860698104601e-04 
+1.2111169592432525e-04 
+1.1919482405192694e-04 
+1.1727803770383849e-04 
+1.1552204584408532e-04 
+1.1369213790046739e-04 
+1.1194695376859354e-04 
+1.1005120688695191e-04 
+1.2227297474282084e-04 
+1.0944032289256223e-04 
+1.0760954514227317e-04 
+1.0583624495397181e-04 
+1.0407175437360250e-04 
+1.0231779717168044e-04 
+1.0196709026405459e-04 
+1.0161242828915507e-04 
+1.0111115023447859e-04 
+1.0126884378641732e-04 
+9.9365827466613155e-05 
+9.7622730330371166e-05 
+9.5879633210338433e-05 
+9.5464430938274614e-05 
+9.3722475388968718e-05 
+1.0817882788566324e-04 
+9.1989092508570902e-05 
+9.0277610218958415e-05 
+1.0931790713430978e-04 
+8.9499690953176447e-05 
+8.8892486428071571e-05 
+8.8826672764885650e-05 
+8.8411519691522500e-05 
+8.6881250634107676e-05 
+8.8750471875564951e-05 
+8.7330447636146946e-05 
+8.8285865261328311e-05 
+8.9727853831267357e-05 
+8.7993579786838083e-05 
+8.6590752161164186e-05 
+8.5194708140001740e-05 
+9.0447455271702726e-05 
+8.3805225989885823e-05 
+8.5573282776640891e-05 
+8.4052034455550650e-05 
+8.2690355131920246e-05 
+8.1362529007755757e-05 
+8.0039849133628493e-05 
+8.4043228561148098e-05 
+9.2588713020647084e-05 
+9.2245830512982518e-05 
+9.2459143661183241e-05 
+9.3209318338949299e-05 
+9.4527849286596410e-05 
+9.6347049669431861e-05 
+9.8701347045870857e-05 
+1.0159147698995952e-04 
+1.0382263542479953e-04 
+1.0264531321535486e-04 
+1.0136112790654073e-04 
+1.0007694768882081e-04 
+9.8792778842782258e-05 
+9.7508611853036609e-05 
+9.6332051386482931e-05 
+9.5159278046264006e-05 
+9.6057724273235223e-05 
+9.7165523325837277e-05 
+9.5804461851756173e-05 
+9.6565570213091867e-05 
+9.7749275566216820e-05 
+9.7485899804183873e-05 
+9.8343879013806923e-05 
+9.9531102060845811e-05 
+1.0071239954734246e-04 
+1.0022883497351476e-04 
+9.9976702734982936e-05 
+1.0056683456732829e-04 
+1.0157741352939675e-04 
+1.0216844597699115e-04 
+1.0421341510891136e-04 
+1.0623012486327132e-04 
+1.0581455830926956e-04 
+1.0847624415089019e-04 
+1.0724708256926174e-04 
+1.0602482483201836e-04 
+1.0486149221444752e-04 
+1.0368224731660547e-04 
+1.0366064634043104e-04 
+1.0250893501906333e-04 
+1.0136499166751856e-04 
+1.0107023991728914e-04 
+1.0069525543904279e-04 
+9.9589809056610523e-05 
+9.8581712077216999e-05 
+9.7543171339142809e-05 
+9.6524998039027032e-05 
+9.6245849303233655e-05 
+9.5228539828906555e-05 
+9.5005403663028787e-05 
+9.4973413914734017e-05 
+9.4493119451199981e-05 
+9.3478422292403440e-05 
+9.2463845919987797e-05 
+9.2261236241009126e-05 
+9.1894842723649894e-05 
+9.1692428295708783e-05 
+9.0679344998179090e-05 
+9.0833895652842056e-05 
+8.9667071590693315e-05 
+8.9467734597059589e-05 
+8.8459226758985654e-05 
+8.7450719193304938e-05 
+8.6442211688630977e-05 
+8.5433704270998501e-05 
+8.5247784103625879e-05 
+8.4244180197146079e-05 
+8.3240631787218078e-05 
+8.2257924374495861e-05 
+8.2046707271965502e-05 
+8.1135905343199255e-05 
+8.6233678338432096e-05 
+8.0561113204424828e-05 
+7.9718916729532019e-05 
+7.8876827205809352e-05 
+8.3996799484731266e-05 
+7.9851719736179216e-05 
+7.9031344716817831e-05 
+7.8219282693137160e-05 
+7.7407524961881080e-05 
+7.6595863864381553e-05 
+8.0209340578285548e-05 
+7.5813183239681337e-05 
+7.6291569049091734e-05 
+7.6768441782837371e-05 
+7.7306880501004649e-05 
+7.7786111693789461e-05 
+7.8265342990047060e-05 
+7.9011800882267114e-05 
+7.9491026869993320e-05 
+8.0916623724058834e-05 
+7.9863765362286898e-05 
+8.0660898292117533e-05 
+8.1677879766040018e-05 
+8.2689545190750557e-05 
+8.3697191552600803e-05 
+8.4970067876333211e-05 
+8.6238485439149581e-05 
+8.7916877368421353e-05 
+8.7758075510202538e-05 
+8.7863943392274546e-05 
+8.8234481008253596e-05 
+8.8869688346759901e-05 
+8.9769565429720366e-05 
+9.0934208043569331e-05 
+9.0141171017243948e-05 
+8.9436075840276796e-05 
+8.8665956415712177e-05 
+8.7956144955214643e-05 
+9.4775172672312280e-05 
+8.7194549841462798e-05 
+8.7270793787341816e-05 
+8.9965237693667710e-05 
+1.1550432189133542e-04 
+1.1618905178695238e-04 
+8.6764262988259233e-05 
+8.6021308872863411e-05 
+8.6998366606250155e-05 
+8.6260053181852481e-05 
+8.7374348201441077e-05 
+8.6641769764805865e-05 
+8.7185240366993710e-05 
+8.7615094576998231e-05 
+8.7991033565881782e-05 
+8.8660376240556893e-05 
+8.9096150523937379e-05 
+9.0458461623199593e-05 
+8.9693287006753497e-05 
+8.9260948572311705e-05 
+9.0334126965907480e-05 
+8.9617288151155883e-05 
+8.8917766763285666e-05 
+8.8219602429828736e-05 


==> erroriter1pt_005.txt <==
+6.4122590701325144e-03 
+2.9663380487287838e-03 
+4.4838824915063857e-04 
+3.1465773136923891e-04 
+2.7136131517691009e-04 
+2.1452640046282223e-04 
+1.5477694987800494e-04 
+1.2215716762170592e-04 
+8.7247018340064209e-05 
+6.9877997695172445e-05 
+5.5007580684968138e-05 
+4.0371660955773603e-05 
+3.1806068497647333e-05 
+2.4874441602873443e-05 
+1.9155022276340361e-05 
+1.6322462599083210e-05 
+1.3459408983423904e-05 
+1.1514089690745077e-05 
+1.0342566771015527e-05 
+9.2881399695876610e-06 
+1.3650605895948464e-05 
+1.2492860023971541e-05 
+2.2223046682423586e-05 
+1.7940859028814371e-05 
+1.3053657149431075e-05 
+1.2012874438693810e-05 
+1.1721846564533012e-05 
+1.0929680136384512e-05 
+1.0139925879698586e-05 
+9.4896362792806777e-06 
+8.8333301088983074e-06 
+8.1777997433252203e-06 
+8.4620439879667941e-06 
+7.5679838489051132e-06 
+7.2967098278253761e-06 
+6.8828432722711774e-06 
+6.4607507849478996e-06 
+6.0899055483731868e-06 
+5.7190437572629538e-06 
+5.3776232070701369e-06 
+5.1052822955532928e-06 
+4.7951994710526691e-06 
+4.7866401171881012e-06 
+4.4791396903165470e-06 
+4.2962513773781019e-06 
+4.0296351220270310e-06 
+3.7504043992053759e-06 
+3.7929956783755436e-06 
+3.4681941315506393e-06 
+3.1973499416693141e-06 
+2.9477524539911482e-06 
+2.8413869895271837e-06 
+2.7341623251853076e-06 
+2.5838684954426760e-06 
+2.4699050382714915e-06 
+2.3937270136054067e-06 
+2.3131510882845596e-06 
+2.2206031680127580e-06 
+2.1274494418632717e-06 
+2.0767262425003263e-06 
+1.9818190307718808e-06 
+1.8986987606883776e-06 
+1.8137338949619775e-06 
+1.8814616153384200e-06 
+1.7973787432568056e-06 
+1.7138297215835152e-06 
+1.6362043993300990e-06 
+1.5611494396106096e-06 
+1.5119603579138996e-06 
+1.4438737947486402e-06 
+1.4255192635759251e-06 
+1.5550902268679501e-06 
+1.4451738428733485e-06 
+1.4781482402248525e-06 
+1.3589843593508899e-06 
+1.2974421125244717e-06 
+1.2359785119819833e-06 
+1.1786756717868663e-06 
+1.1248637747929280e-06 
+1.0707311026147970e-06 
+1.0194918871331282e-06 
+9.6907841690141439e-07 


==> erroriter1pt_009.txt <==
+1.4065421063417516e-02 
+2.1379105610637161e-03 
+1.3114651629960727e-03 
+1.1462396513440276e-03 
+1.0137425256328547e-03 
+7.8780388768401322e-04 
+6.2413280134321347e-04 
+4.3425650022049789e-04 
+2.7329465313502554e-04 
+1.5444138062231660e-04 
+1.5365461626809518e-04 
+9.5676295377600251e-05 
+8.4863121084355342e-05 
+6.7586681776921065e-05 
+5.4741260909318967e-05 
+4.7358871974378935e-05 
+3.9725678671276299e-05 
+3.4104414021574048e-05 
+2.8368821256008481e-05 
+3.3237363694926803e-05 
+3.2444279285004374e-05 
+2.7635427447270100e-05 
+3.3809541856499870e-05 
+6.5079980177240593e-05 
+5.1000095426523284e-05 
+3.8148779418656353e-05 
+4.1053093093323945e-05 
+3.9068738063807729e-05 
+4.0396517025254042e-05 
+3.8612094177770118e-05 
+3.6138785473316393e-05 
+3.3764030696936675e-05 
+3.1608616158418368e-05 
+2.9769173276128491e-05 
+2.9188801738300185e-05 
+4.6416443280739017e-05 
+4.2869579651549916e-05 
+3.1472596149217935e-05 
+3.1829340233713310e-05 
+3.2064948701338025e-05 
+2.8837750673915696e-05 
+2.6983525504065131e-05 
+2.5274174907941038e-05 
+2.3719738261374079e-05 
+2.7810779250680984e-05 
+2.7887820209127057e-05 
+2.3260360901333765e-05 
+2.6407516092952221e-05 
+2.3114295894133274e-05 
+2.3118414886225125e-05 
+2.1692676251905407e-05 
+2.1541432155491869e-05 
+2.1676697350481167e-05 
+2.0285647622131364e-05 
+1.9138514354033465e-05 
+1.9491461303144941e-05 
+1.7935080970477024e-05 
+1.6744225077525154e-05 
+1.7161801683096556e-05 
+1.6743420381160057e-05 
+1.5587259501514961e-05 
+1.5614753808013138e-05 
+1.6993658639885556e-05 
+1.5045413343905967e-05 
+1.4403582055677600e-05 
+1.5426362147519246e-05 
+1.4185620536677490e-05 
+1.3317878214902379e-05 
+1.2440903764898703e-05 
+1.1745532530471614e-05 
+1.0963262768615145e-05 
+1.1570735107990782e-05 
+1.1611357890572993e-05 
+1.0831259880994537e-05 
+1.1310938849151686e-05 
+1.0207406564599619e-05 
+1.1100013869391745e-05 
+1.0722635949755865e-05 
+1.0013694633048686e-05 
+9.5053614728168867e-06 
+8.9325521900884830e-06 
+5.5191592001901935e-05 
+3.8047381974715133e-05 
+5.4496673856874178e-05 
+3.5110204337607254e-05 
+4.5723907805605979e-05 
+2.3616996529141066e-05 
+4.3448296017822852e-05 
+2.1169407853460775e-05 
+2.8302596916107703e-05 
+1.9995678448181398e-05 
+2.5386250478931505e-05 
+1.7863261130457442e-05 
+2.1585289307013422e-05 
+1.5016958153035720e-05 
+1.8897191724487339e-05 
+1.2466157538137956e-05 
+1.4130369905940299e-05 
+1.1505606715145333e-05 
+1.3659921382080942e-05 
+1.0534605554668452e-05 
+1.0799300636687992e-05 
+9.8581389566532174e-06 
+1.0420402964950171e-05 
+1.0044728227021071e-05 
+9.5051889875130691e-06 
+9.0614707438096964e-06 
+9.6688239849540558e-06 
+8.8537037024050136e-06 
+9.0212899330199825e-06 
+8.4755565065708360e-06 
+8.1133237873620700e-06 
+9.1614548221596870e-06 
+8.1265020696053014e-06 
+8.2962048071899552e-06 
+7.7120172001787779e-06 
+7.3156596192003320e-06 
+7.2981733550969707e-06 
+6.9341156008762006e-06 
+7.3364616882121148e-06 
+7.1797613366286761e-06 
+6.8807826405503647e-06 
+6.5746574769431909e-06 
+7.7968975449316247e-06 
+1.0333584053889844e-05 
+6.4043817979420048e-06 
+6.7872087575193696e-06 
+6.7940510170561019e-06 
+6.5202300669198188e-06 
+6.2973548588529660e-06 
+6.0198830026947370e-06 
+5.7684484392472868e-06 
+5.8796619211154422e-06 
+5.5170331935694428e-06 
+5.2740470367074188e-06 
+5.0844919581849446e-06 
+5.7000413012375795e-06 
+5.5086386331892889e-06 
+5.1622257931094317e-06 
+5.5457071025388771e-06 
+4.9937312622816421e-06 
+5.0171040153479396e-06 
+4.7651837934981067e-06 
+4.5873544451402459e-06 
+4.3793269897118847e-06 
+4.4001060555687310e-06 
+4.1660840548463085e-06 
+4.5148930745142479e-06 
+4.1427280788042253e-06 
+4.0796217902205889e-06 
+3.8770250743169754e-06 
+5.8990664131841619e-06 
+6.2712613864701616e-06 
+4.9819274121620793e-06 
+6.0251587514215110e-06 
+4.0549921285215618e-06 
+4.2250372769281341e-06 
+3.9261917873512076e-06 
+4.4879200321035206e-06 
+3.6825736964285483e-06 
+3.6949573490319132e-06 
+3.4931110761693418e-06 
+4.2819778900970995e-06 
+4.6597106508894370e-06 
+3.5433693824082901e-06 
+3.8993207434612209e-06 
+1.0479178637279318e-05 
+3.3309953937354919e-06 
+3.1957611869581903e-06 
+3.1664671104603137e-06 
+6.8684016558684391e-06 
+3.3464410036376790e-06 
+4.7095776845029746e-06 
+3.1068609539497416e-06 
+2.9646803230143348e-06 
+2.9498095988622630e-06 
+2.8232700409192013e-06 
+2.7316488913076142e-06 
+2.6045343680669575e-06 
+2.4820567298133867e-06 
+2.4541128235688880e-06 
+2.4329000796741163e-06 
+3.0265027013975931e-06 
+2.7989492712432451e-06 
+2.6935199685662603e-06 
+2.7393586599644415e-06 
+2.4450796398678420e-06 
+2.4951116600613332e-06 
+2.4768922807227867e-06 
+2.4247013761802272e-06 
+2.3501828957939175e-06 
+3.3952029201422818e-06 
+5.5089782065587123e-06 
+2.6207651656617870e-06 
+2.6520689810904940e-06 
+3.7005683370949782e-06 
+2.3289864731768084e-06 
+2.2515102212627980e-06 
+2.2264615495704021e-06 
+2.2654473566530164e-06 
+2.1529447855050954e-06 
+2.0843724476971026e-06 
+2.0416464622252661e-06 
+1.9745719982422472e-06 
+1.9627962867252435e-06 
+1.9616218054907542e-06 
+1.8934887276444989e-06 
+1.8268606245541719e-06 
+1.7604520746172803e-06 
+4.4627909357441986e-06 
+3.5300822793238318e-06 
+3.5783135961531265e-06 
+4.8242433806633400e-06 
+2.4266432599451271e-06 
+2.2104127193611767e-06 
+2.0788230020718501e-06 
+2.1854616392702475e-06 
+2.8330497555129064e-06 
+1.8286140736623047e-06 
+1.7503616226988150e-06 
+5.1003290350015718e-06 
+4.3831704709673680e-06 
+4.3842916540026700e-06 
+5.6311575561407423e-06 
+3.2660646037130370e-06 
+3.6894149995636560e-06 
+3.6825876172374983e-06 
+3.2490305620358484e-06 
+4.5515912869276143e-06 
+2.7647877908765217e-06 
+3.2093113400133433e-06 
+4.1235423013930017e-06 
+2.9842552695669156e-06 
+2.6569896063310949e-06 
+3.4053892946084297e-06 
+3.1487937118823695e-06 
+2.9944798636272196e-06 
+3.3327088604373500e-06 
+2.5606802467881273e-06 
+2.6805992546785617e-06 
+2.3029584580447349e-06 
+2.6038354935531416e-06 
+2.2845076183553026e-06 
+2.2691126339013934e-06 
+2.7084501087459856e-06 
+2.0995032762871624e-06 
+1.9688604844803059e-06 
+3.5508667762251811e-06 
+2.2464992621706870e-06 
+1.9074917317896123e-06 
+2.1266820391385721e-06 
+2.0214521670447461e-06 
+2.1442481779598843e-06 
+1.9623122439749174e-06 
+1.9563105611020148e-06 
+1.9545462938697078e-06 
+1.8747203075486496e-06 
+1.8202184153826018e-06 
+1.8002510119297099e-06 
+1.7433852190218424e-06 
+3.6746658250152997e-06 
+2.1243959628103326e-06 
+2.7638116406603075e-06 
+2.1413095829814210e-06 
+3.3470633880039458e-06 
+1.9272087401489557e-06 
+2.5590923667939691e-06 
+1.8797024365913018e-06 
+2.2512702651522609e-06 
+1.8272174748257264e-06 
+2.5361440299520588e-06 
+1.8689093736479201e-06 
+2.2569604650191089e-06 
+1.8977423718036235e-06 
+2.5080766492546758e-06 
+1.7666017820272550e-06 
+2.2128380642860712e-06 
+1.9618220611916648e-06 
+2.5002058202661104e-06 
+1.7155481507602488e-06 
+3.9118199808840792e-06 
+3.2422964030831558e-06 
+2.9607268769993311e-06 
+4.0950500893033315e-06 
+2.2938580886977533e-06 
+2.2065160609763268e-06 
+2.3400032578835273e-06 
+1.9466710194371295e-06 
+2.4612386523847896e-06 
+1.7659044061479889e-06 
+1.7034835162466067e-06 
+1.6962945058596191e-06 
+2.1500776128391408e-06 
+1.6462031423025714e-06 
+1.6143088659714699e-06 
+1.5658708972243751e-06 
+2.3936681932679171e-06 
+1.9426070176908894e-06 
+1.5333553977092684e-06 
+1.5329972397615244e-06 


==> erroriter1pt_011.txt <==
+1.0913318922345039e-02 
+2.0961898270426271e-03 
+1.1406986136494601e-03 
+8.5219999660973711e-04 
+5.8590486145215781e-04 
+7.3411342377116551e-04 
+5.3251263223308420e-04 
+4.4936810695411777e-04 
+4.3591930752573393e-04 
+3.1137523964402947e-04 
+2.2221812470940572e-04 
+1.4717822151494309e-04 
+1.3219800704755702e-04 
+9.0268081138045186e-05 
+7.5004635109454654e-05 
+6.6984083967158714e-05 
+5.7909093348185170e-05 
+6.9501738941268876e-05 
+6.5871824579066818e-05 
+5.0428002676294881e-05 
+4.2303622892314596e-05 
+3.6261695538553074e-05 
+2.9300414998933988e-05 
+2.9438923718927423e-05 
+9.1551221279018158e-05 
+6.5041100458573808e-05 
+4.5427929740993189e-05 
+9.2760282349058087e-05 
+6.1192564307643860e-05 
+3.2523052259203489e-05 
+3.5763461596005630e-05 
+2.4990450742889969e-05 
+5.5853489005996959e-05 
+4.6051619642328845e-05 
+3.3450759800712770e-05 
+3.2445811802561675e-05 
+3.0127259122103567e-05 
+2.7938241786817919e-05 
+3.6144330396448154e-05 
+3.5080224953132344e-05 
+3.1125906025053496e-05 
+3.2658837979870903e-05 
+2.7326414751560613e-05 
+2.8212804804972347e-05 
+2.5123657527714727e-05 
+7.1187849506215706e-05 
+6.2117126175986748e-05 
+5.7528631586256651e-05 
+7.6775346005697465e-05 
+2.3493481627223645e-05 
+2.1401651893571128e-05 
+1.9861440911650430e-05 
+1.8404588697007451e-05 
+1.7377126017070754e-05 
+1.9518190405687363e-05 
+1.9130257770838544e-05 
+1.7693283129505133e-05 
+1.8246998891247035e-05 
+1.6314962610619599e-05 
+1.6431367018454601e-05 
+1.5648754625452455e-05 
+1.4506093959365529e-05 
+1.3426169782615460e-05 
+1.2553518250524309e-05 
+1.1711201590602904e-05 
+1.0945138660789500e-05 
+2.4713183755742385e-05 
+2.2200055310173106e-05 
+1.7106445047265773e-05 
+2.0760949397791162e-05 
+1.0442245634012526e-05 
+9.7513759637624098e-06 
+9.2193226434167386e-06 
+8.6379127248736864e-06 
+8.1275864756147342e-06 
+7.7032646314534325e-06 
+7.2717704348024270e-06 
+1.2675019783581210e-05 
+1.2058415047755400e-05 
+1.2448532301811976e-05 
+1.4393672711887628e-05 
+9.2531159293085530e-06 
+2.1965540798973837e-05 
+2.2095773265173868e-05 
+1.0440813366763280e-05 
+1.1733955785298011e-05 
+6.8454620758551243e-06 
+8.7663065858611944e-06 
+8.3357573443243460e-06 
+7.3719049761278299e-06 
+7.7401659486220353e-06 
+6.4518030032378881e-06 
+6.1089546036785514e-06 
+5.7633265144185764e-06 
+5.8943730598670641e-06 
+5.4716959265177501e-06 
+5.1739681336537835e-06 
+4.8747216168099072e-06 
+1.6493913772397395e-05 
+1.4100060823085681e-05 
+1.4779124189845394e-05 
+2.0365255323895326e-05 
+4.6899383697729391e-06 
+1.9734245407299067e-05 
+1.6351570762962453e-05 
+1.0281834377179333e-05 
+1.2581258535704354e-05 
+4.7462174790346978e-06 
+9.5512866188363077e-06 
+8.2327323037700850e-06 
+6.3322895558215464e-06 
+7.1586184451355450e-06 
+4.5301607665138022e-06 
+4.3084049667352353e-06 
+4.0847590902504116e-06 
+3.8524170904441490e-06 
+3.6436258888938866e-06 
+3.4548617209306798e-06 
+3.3112796912204701e-06 
+3.2753195399193302e-06 
+3.1007597875443160e-06 
+5.7101676113613387e-06 
+4.8357145205346619e-06 
+5.3266323578604613e-06 
+4.3048836589343331e-06 
+3.8627653624612179e-06 
+4.7176808621873789e-06 
+3.8327428772966243e-06 
+3.5764621066913804e-06 
+3.9179915820586331e-06 
+3.5468328051790898e-06 
+3.3316767946711678e-06 
+3.1711581898741237e-06 
+3.0202218028185790e-06 
+2.9024507620656337e-06 
+2.7955799684620253e-06 
+2.8652249503546834e-06 
+5.4123172504860761e-06 
+3.8885262859111869e-06 
+1.1127660927034988e-05 
+3.6840263800130835e-06 
+1.1911114650764443e-05 
+4.1585028560664483e-06 
+5.6471887359133000e-06 
+3.3655187609560322e-06 
+3.2901647301630810e-06 
+2.7546261470723366e-06 
+2.6454326297331576e-06 
+5.7838877154936519e-06 
+5.0368309351678242e-06 
+3.8064751023414445e-06 
+4.2974526943684310e-06 
+2.7483745078105137e-06 
+2.5375908411229275e-06 
+2.4303969825556493e-06 
+2.3813366543112835e-06 
+2.3359172122705552e-06 
+2.2500791440616119e-06 
+4.0164741008097415e-06 
+3.6076738256785035e-06 
+2.9183437512680932e-06 
+3.2398158596458337e-06 
+2.2644954046358023e-06 
+2.1713632717412779e-06 
+2.1779354239526150e-06 
+2.1004476497554769e-06 
+2.0333629828783728e-06 
+1.9634716378891248e-06 
+1.8975250999364590e-06 
+1.8392067856476402e-06 
+1.7835108672703548e-06 
+2.8693867281659458e-06 
+2.6091933778005227e-06 
+2.2426072061043634e-06 
+2.3817479719578927e-06 
+1.9798662502790165e-06 
+6.6833478298278237e-06 
+5.5820931634253945e-06 
+3.8178795463972293e-06 
+4.5787771011940315e-06 
+1.8208507972516941e-06 
+2.0232112048490514e-06 
+1.7291492847015810e-06 
+1.6671797091749596e-06 
+1.6051993278476395e-06 
+1.5463124787284954e-06 
+2.1289865248519391e-06 
+1.5229042322206787e-06 
+1.4650592690679254e-06 
+1.4850693162982154e-06 
+1.4079362333219159e-06 
+1.3696037493016178e-06 
+2.4671967339684464e-06 
+2.1565215196361898e-06 
+6.3122575054697094e-06 
+3.3224172584223055e-06 
+4.9710742306974254e-06 
+1.9888313498306331e-06 
+2.8206851676593203e-06 
+2.7443169133833933e-06 
+2.1861883416907091e-06 
+3.5478450242099058e-06 
+5.6653841256082416e-06 
+1.8547591214557180e-06 
+2.4241353539511401e-06 
+3.3316804156635627e-06 
+1.7725392348899582e-06 
+2.2401997933907403e-06 
+1.8603236091041531e-06 
+5.0184970007971508e-06 
+2.5945964747253747e-06 
+1.2293595857582051e-05 
+1.7228815987757606e-06 
+2.0422371069250822e-06 
+2.5697081976749914e-06 
+1.6645198072096079e-06 
+1.9056412525753075e-06 
+2.4168393080170603e-06 
+1.5885041896313012e-06 
+2.1317496470274477e-06 
+1.9268095329261214e-06 
+1.7414608370902585e-06 
+2.2424821241040505e-06 
+3.0306356194054196e-06 
+1.6091053252620391e-06 
+2.1989299253122319e-06 
+4.4112267317819587e-06 
+1.5128919642060090e-06 
+1.6908807627946665e-06 
+2.0254560109123076e-06 
+1.4553815259055192e-06 
+1.4078476794354700e-06 
+1.3626667974553364e-06 
+1.3249212487131956e-06 
+5.5511294304033676e-06 
+4.3740811687675851e-06 
+3.6098254944105790e-06 
+4.6225155983514732e-06 
+1.5707382012841720e-06 
+1.4289731082861579e-06 
+1.6452913175757367e-06 
+2.0806917012117232e-06 
+1.3529259053068898e-06 
+2.1712601924739339e-06 
+1.9198378514162506e-06 
+3.6728347289072261e-06 
+1.5088753286263135e-06 
+4.0975212327598598e-06 
+1.5932378700789229e-06 
+2.4103542146658441e-06 
+1.7869847229179392e-06 
+2.5398928907849339e-06 
+1.2813329227090442e-06 
+1.2383526190040683e-06 
+3.0646350016594326e-06 
+2.7028473565393618e-06 
+1.9382690161773297e-06 
+2.2299843320805479e-06 
+1.2961866360239327e-06 
+1.2409967706239478e-06 
+1.2028747973236165e-06 
+1.1640012290703439e-06 
+1.2823785212057182e-06 
+1.5072760459200474e-06 
+1.1255757331185556e-06 
+1.5085487188315483e-06 
+1.1146500218939259e-06 
+1.0780971986257271e-06 
+1.0445730000419040e-06 
+1.0121400516038825e-06 
+9.7751242172927633e-07 


==> erroriter1pt_015.txt <==
+8.5018766959199521e-03 
+3.2938233174585885e-03 
+1.8585046838632824e-03 
+9.7912171736985742e-04 
+7.4232836275850422e-04 
+5.4789064045918101e-04 
+3.7587100216834868e-04 
+2.1036579345251605e-04 
+9.4811451180953910e-05 
+7.8382258915432601e-05 
+6.8208704718575319e-05 
+5.9344305170183631e-05 
+5.0689967115713497e-05 
+5.0217499050597691e-05 
+4.4138128878323801e-05 
+4.0405853879377229e-05 
+3.5524142985188245e-05 
+3.1877063303820119e-05 
+3.3421398045241357e-05 
+2.8562048312141819e-05 
+2.5270333361804287e-05 
+2.2424920533226089e-05 
+4.8243772907463622e-05 
+3.5448451908781653e-05 
+2.5084574602651788e-05 
+2.4515395185331634e-05 
+2.3142471862247493e-05 
+2.1118558015897904e-05 
+1.9635564714737264e-05 
+1.8065501669994877e-05 
+1.7266728273734877e-05 
+1.7283444337767850e-05 
+1.6076332888470546e-05 
+1.4872074316440997e-05 
+1.3814600857753323e-05 
+1.2911340431076557e-05 
+1.2109401982207668e-05 
+1.1309740281961744e-05 
+1.0581364337791666e-05 
+9.8162490322906137e-06 
+9.2191062135427160e-06 
+8.6119884279978187e-06 
+8.1054241840017305e-06 
+7.6220199733967320e-06 
+7.1868161894972360e-06 
+6.8213654415560931e-06 
+6.4460534496268984e-06 
+6.4293947149018926e-06 
+7.3195503503820092e-06 
+8.6832990298657542e-06 
+6.1829929398071748e-06 
+5.8819691967082477e-06 
+5.6190991276627855e-06 
+5.8808634860740838e-06 
+5.9952465114587739e-06 
+5.2906051827839029e-06 
+5.0407638871874383e-06 
+4.8004610552765392e-06 
+4.5094093192310503e-06 
+4.2949325400609695e-06 
+4.0815412081229852e-06 
+4.0140465643045964e-06 
+3.8222925242692440e-06 
+3.6423309787148028e-06 
+3.4624550507844631e-06 
+3.2896347623156963e-06 
+3.1206921753401673e-06 
+2.9523675087461676e-06 
+2.8424604980314960e-06 
+2.7043624517553155e-06 
+2.5816226836283818e-06 
+3.9400265681166502e-06 
+4.3235727184010031e-06 
+2.4602930570050141e-06 
+2.3526047910893411e-06 
+2.2466450932956405e-06 
+2.1450839096104346e-06 
+2.1848674352509256e-06 
+4.5332281021215337e-06 
+4.2704812726612751e-06 
+2.0868264007933846e-06 
+2.0044494452586825e-06 
+1.9524634783940620e-06 
+1.9012469871793058e-06 
+1.8280969754647103e-06 
+1.7912166039857347e-06 
+1.7364838414413164e-06 
+1.6888094607758752e-06 
+1.7122410969072632e-06 
+1.6615092460203762e-06 
+1.6191466526982445e-06 
+1.5740486130066955e-06 
+1.5269231656844795e-06 
+1.4825967547538177e-06 
+1.4387327082476808e-06 
+1.4158389242679981e-06 
+1.3740905348558208e-06 
+1.8732617080852165e-06 
+1.4269628909047150e-06 
+1.5555819763979351e-06 
+1.4368918646034956e-06 
+1.9748400158503543e-06 
+1.5138350535903733e-06 
+1.9061419005983460e-06 
+1.3343577162094888e-06 
+1.5193941793611998e-06 
+1.4423838993748994e-06 
+1.3561022634278608e-06 
+1.6046556963744685e-06 
+1.3100839059698721e-06 
+1.5806768472459432e-06 
+1.3003216601803480e-06 
+1.2631740108348666e-06 
+1.2289381426944246e-06 
+1.2044560465107601e-06 
+1.1718264051885363e-06 
+1.1438160777421658e-06 
+1.1119601335818352e-06 
+1.0804421872179226e-06 
+1.0491619211183689e-06 
+1.1688522069674967e-06 
+1.0180975053564190e-06 
+1.2732248995117601e-06 
+1.1000834322372199e-06 
+1.0540423512339636e-06 
+1.1664815214862401e-06 
+1.0523889777958040e-06 
+1.0206440514415327e-06 
+9.9332242842198326e-07 


==> erroriter2pts.txt <==
+8.4140721309391570e-02 
+3.7792678288804810e-02 
+2.0035648105288073e-02 
+9.4577329343795979e-03 
+6.8060713528372285e-03 
+6.3313558499147188e-03 
+4.9069118673953777e-03 
+2.9839232875462918e-03 
+8.1206555349804255e-03 
+1.9478995715995207e-03 
+1.7933837546764558e-03 
+1.1683295099387814e-03 
+3.0069837676945932e-03 
+2.9549438183583687e-03 
+2.8064615797760983e-03 
+2.8916279689465696e-03 
+2.7045286397194834e-03 
+2.1854170371043008e-03 
+1.6273772871694542e-03 
+1.7643311201733097e-03 
+1.7149851827267942e-03 
+1.7495994428941702e-03 
+1.5424696647967778e-03 
+1.3529921706211534e-03 
+1.1645700269308085e-03 
+9.7904412648509853e-04 
+9.4381927725330217e-04 
+1.7071737587344010e-03 
+1.9969815044170308e-03 
+1.9335441605834863e-03 
+1.9738369294396013e-03 
+2.1139759871684760e-03 
+2.1339957589189551e-03 
+1.9153447133021528e-03 
+1.6779880199458697e-03 
+1.4424286431360678e-03 
+2.6231683320059457e-03 
+1.3245500516685244e-03 
+2.0569228064926531e-03 
+1.2915450352512930e-03 
+1.1436617389928572e-03 
+1.2016575110843641e-03 
+1.2596038929335029e-03 
+1.2385643123684620e-03 
+1.2517285955091079e-03 
+1.2650921247114449e-03 
+1.3913100347448248e-03 
+1.3114345050021375e-03 
+1.2316876473356109e-03 
+1.1519417313602398e-03 
+1.1371508686412318e-03 
+1.0584993661162251e-03 
+9.7997368674429541e-04 
+1.0257960974579261e-03 
+9.4775646273884129e-04 
+9.3309224119006440e-04 
+9.1875091861098879e-04 
+8.5470104654548906e-04 
+7.9137568588860674e-04 
+7.2811602843186884e-04 
+6.6513580140685480e-04 
+6.5542595054876585e-04 
+6.0407750383724423e-04 
+8.4777567833375922e-04 
+5.9315105654207667e-04 
+9.6066661661596553e-04 
+5.7803095059387466e-04 
+6.2257771627287350e-04 
+5.4179838400229829e-04 
+7.7444782919712518e-04 
+5.4744919192471764e-04 
+9.3140901431641721e-04 
+5.3588212798949542e-04 
+9.4799586024418847e-04 
+4.9285265956122704e-04 
+6.5863697229519291e-04 
+4.5504011411126588e-04 
+4.7436112633982008e-04 
+5.2001194335962730e-04 
+5.3920031201504237e-04 
+5.7011345084552467e-04 
+5.4345049678476698e-04 
+5.3829394563983946e-04 
+5.1184254504535454e-04 
+4.8543205470572004e-04 
+4.5912807534193023e-04 
+4.5531225241446371e-04 
+4.5014825711846285e-04 
+4.4482536891735092e-04 
+4.4026968862012628e-04 
+4.5689744620751316e-04 
+4.3327960131701870e-04 
+4.1186653868834078e-04 
+3.9061793613533180e-04 
+3.6940908203737799e-04 
+3.4838880182914977e-04 
+3.4508987731597662e-04 
+3.2430783834520860e-04 
+4.8472320688346116e-04 
+3.2467101760365324e-04 
+3.1406622327984079e-04 
+4.3185307891549507e-04 
+3.0078543177952666e-04 
+4.6588336291997212e-04 
+3.0101670312296380e-04 
+3.8853359520821251e-04 
+1.1334400518318855e-03 
+1.1924349068949541e-03 
+2.8819974382665592e-04 
+3.8432764453716350e-04 
+2.8856456763107219e-04 
+2.7095065892927817e-04 
+3.8008002937416074e-04 
+2.5468848811700806e-04 
+3.6696852390215307e-04 
+2.3880885849418554e-04 
+3.6630911980357894e-04 
+2.3735784597360421e-04 
+3.6589637942714692e-04 
+2.3917773969182876e-04 
+3.1919645712984168e-04 
+2.4267434770598728e-04 
+3.2721901291948852e-04 
+2.5144805507973378e-04 
+3.0091683703097061e-04 
+2.4041961487288044e-04 
+2.8954325837603212e-04 
+2.2944966837416814e-04 
+3.1942865787754071e-04 
+2.1747276232418622e-04 
+6.6528456309371264e-04 
+9.7123929516960972e-04 
+9.3890961781482873e-04 
+9.5952337991909997e-04 
+1.0308021203878498e-03 
+1.0408110119475428e-03 
+1.2139601600089228e-03 
+1.1024014115819519e-03 
+9.9104497791958901e-04 
+8.7969142966780323e-04 
+7.6973335754436378e-04 
+7.9974895628852349e-04 
+8.2948025142058623e-04 
+8.5941070055879643e-04 
+9.0680016726944757e-04 
+9.5438546053860929e-04 
+9.4392288316053063e-04 
+1.0085803144339045e-03 
+1.0153650360082977e-03 
+1.0389272329079102e-03 
+1.0792552834591879e-03 
+1.0384084252399589e-03 
+9.9760887599058268e-04 
+9.5680963106786754e-04 
+9.1610341629758119e-04 
+8.7550568194633138e-04 
+8.6752751794998140e-04 
+8.5927060649583498e-04 
+8.1876228095058290e-04 
+8.1066074573325764e-04 
+7.7029110608925477e-04 
+7.3002200029237407e-04 
+6.8975289452893884e-04 
+6.8169233304313237e-04 
+6.7382942435907645e-04 
+6.3373600779435824e-04 
+6.2631855417354110e-04 
+5.9370358531291023e-04 
+5.6118720233927499e-04 
+5.2878106147113968e-04 
+4.9647150404567852e-04 
+4.6421869046996134e-04 
+4.3208389531144975e-04 
+4.5566946673321340e-04 
+4.7916487856376755e-04 
+5.0275134656170561e-04 
+5.1267485274424096e-04 
+5.2268969205977733e-04 
+5.5208376830354067e-04 
+5.6223002933936117e-04 
+5.7791419887187612e-04 
+5.9373728233066969e-04 
+6.1509179801204350e-04 
+6.0141451436057647e-04 
+5.8777089618985978e-04 
+5.8506303865696330e-04 
+5.7144741925035936e-04 
+5.6873950760835679e-04 
+5.6600361342681871e-04 
+5.5245249514920824e-04 
+5.3890215128618579e-04 
+5.3629225835287453e-04 
+5.2279226683975277e-04 
+5.0930310332059081e-04 
+4.9581793707101363e-04 
+4.8233633868047243e-04 
+4.7953661499532119e-04 
+4.8777912548476909e-04 
+4.8516739373700990e-04 
+4.7174435848003349e-04 
+4.6905975143422818e-04 
+4.6636694211052432e-04 
+4.7453043358113012e-04 
+4.7184176969077007e-04 
+4.6931976806170728e-04 
+4.7754941104162507e-04 
+4.8592800003036118e-04 
+5.0123969044467420e-04 
+4.9029564840662176e-04 
+4.7938276989711870e-04 
+4.6847514521529410e-04 
+4.5757481514417664e-04 
+4.4668594776971215e-04 
+4.3584145292688281e-04 
+4.2500347826643359e-04 
+4.1417625082551535e-04 
+4.0337525667735741e-04 
+4.0120931867979048e-04 
+3.9043741450772718e-04 
+3.8863260236708663e-04 
+3.8640616090482305e-04 
+3.7566773269639975e-04 
+4.6079500386922434e-04 
+3.7917493082359477e-04 
+3.6848472685584166e-04 
+3.5780387131087443e-04 
+3.4712700811431740e-04 
+3.4526688201097500e-04 
+3.3539428874859722e-04 
+3.3045017515942465e-04 
+4.1631594697219554e-04 
+3.3389596118987841e-04 
+3.6788206718332828e-04 
+3.2709635205932508e-04 
+4.1465660950724959e-04 
+3.3078009797238295e-04 
+3.3279769459253206e-04 
+3.8524949429911970e-04 
+3.3621887061847933e-04 
+3.2727176937931424e-04 
+3.1835315419696808e-04 
+4.2136938476564079e-04 
+3.0945721819081173e-04 
+3.0773342350716437e-04 
+2.9897235073671202e-04 
+2.9032166154924210e-04 
+2.8170929788057242e-04 
+2.8710679471770362e-04 
+2.7859378426678405e-04 
+2.7127063421039654e-04 
+3.1608099874669282e-04 
+2.6392834769017881e-04 
+2.5678913099609624e-04 
+2.4974828623447465e-04 
+2.4870472803399657e-04 
+3.0293010259391240e-04 
+2.4974213992026706e-04 
+3.2360522710563056e-04 
+2.5328072936960100e-04 
+3.0547672073405474e-04 
+2.5109799676577282e-04 
+2.9380941141217420e-04 
+2.4972887262493526e-04 
+2.9210889733917444e-04 
+2.4841560891154801e-04 
+2.9826293869807119e-04 
+2.4397181607643814e-04 
+3.1912588935692487e-04 
+2.4185651518018880e-04 
+2.7604497799266214e-04 
+2.4392026086675345e-04 
+2.8006206909832188e-04 
+2.4814716446049101e-04 
+2.8654669687204481e-04 
+2.5452680125200022e-04 
+3.1340821372685679e-04 
+2.5814827927020390e-04 
+2.5306288365560536e-04 
+2.4724301826163642e-04 
+2.5959074192138942e-04 
+2.6739703542166815e-04 
+2.9086026063201986e-04 
+2.6179269087306389e-04 
+2.9930337452352407e-04 
+2.5618934618316935e-04 
+2.6410371611108874e-04 
+2.7198435817465949e-04 
+2.8172225879462276e-04 
+2.7653690210367732e-04 
+3.1399744009780184e-04 
+2.7111898754801633e-04 
+3.1191655881837588e-04 
+2.7024219894707102e-04 
+2.9971377146439937e-04 
+2.6490610231684475e-04 
+2.9414626674194311e-04 
+2.5960030397238765e-04 
+3.0063020643625316e-04 
+2.5820756286536184e-04 
+2.8878686513628127e-04 


==> erroriter4pts.txt <==
+8.4140721309382299e-02 
+3.7792678288798898e-02 
+2.0035648105279982e-02 
+1.2347318417599132e-02 
+1.0056130181915937e-02 
+7.2204103624840671e-03 
+6.7456948595625427e-03 
+5.3212508770454220e-03 
+3.3982622971964888e-03 
+8.5349945446324960e-03 
+2.3622385812506336e-03 
+2.2077227643292063e-03 
+1.5826685195913931e-03 
+3.4791248913226130e-03 
+3.4270849419856114e-03 
+3.2786027034022863e-03 
+3.3637690925715363e-03 
+3.1766697633415913e-03 
+2.6575581607268112e-03 
+2.0995184107931858e-03 
+2.1559782895618634e-03 
+1.8449523630623549e-03 
+1.9819061960657386e-03 
+1.9325602586219987e-03 
+1.9671745187903739e-03 
+3.0076712896751762e-03 
+3.3907158413628152e-03 
+3.3272784975283271e-03 
+3.3675712663862462e-03 
+3.5077103241147878e-03 
+3.5277300958684310e-03 
+3.3090790502514900e-03 
+3.0717223568944574e-03 
+2.8361629800865706e-03 
+3.6822599832022629e-03 
+2.6631841488493901e-03 
+2.4737066546738351e-03 
+2.2852845109828795e-03 
+2.0997586105365867e-03 
+2.0645337613044712e-03 
+3.2452734501769581e-03 
+1.9466551698376772e-03 
+2.6790279246588361e-03 
+1.9136501534206402e-03 
+1.7657668571628427e-03 
+1.7504497148558562e-03 
+1.7280120393614318e-03 
+1.7480332622906436e-03 
+1.7172102860930905e-03 
+1.6089361495880139e-03 
+1.6866111930721045e-03 
+1.7446069651632229e-03 
+1.8025533470120841e-03 
+1.7815137664460440e-03 
+1.7946780495862596e-03 
+1.8080415787849330e-03 
+1.9342594888180631e-03 
+1.8473353895175626e-03 
+1.7615272101917101e-03 
+1.6807985020757532e-03 
+1.6007418790632139e-03 
+1.5208663493208457e-03 
+1.4411194916551240e-03 
+1.3613735756799472e-03 
+1.3465827129626462e-03 
+1.2679312104412754e-03 
+1.1894055310701368e-03 
+1.2352279417844197e-03 
+1.1571883070664452e-03 
+1.1425240855189450e-03 
+1.1281827629399804e-03 
+1.0641328908729680e-03 
+1.0008075302167380e-03 
+9.3754787275930618e-04 
+8.7456764573473622e-04 
+8.6485779487784076e-04 
+8.1350934816505627e-04 
+1.0572075226599892e-03 
+8.0258290086973605e-04 
+8.2625234298230876e-04 
+8.6448783801548745e-04 
+1.2320033980874195e-03 
+8.4936773206654992e-04 
+1.0820171772628756e-03 
+8.5501853998955213e-04 
+1.2389783623826117e-03 
+8.4345147605464910e-04 
+1.2555652083075103e-03 
+8.0042200762656113e-04 
+9.6620632036013843e-04 
+7.6260946217654446e-04 
+7.2692351823952506e-04 
+6.8834844261564387e-04 
+7.1434175127643718e-04 
+7.0698255889864448e-04 
+7.1309448709386269e-04 
+7.3241549932218097e-04 
+7.7806631634189105e-04 
+7.9725468499539098e-04 
+8.2816782382454102e-04 
+7.9598272408408499e-04 
+7.9039757512540387e-04 
+7.5937774759442245e-04 
+7.2875485112490479e-04 
+9.2400869997295854e-04 
+7.1044146910832773e-04 
+6.8377851504758391e-04 
+6.7862196390305884e-04 
+6.5217056330932333e-04 
+6.2576007297085456e-04 
+5.9935420121032257e-04 
+5.7305022184651888e-04 
+5.6788622654836696e-04 
+5.6256333834679706e-04 
+5.5800765804907282e-04 
+5.7463541563626541e-04 
+5.5114707146550201e-04 
+5.2973400883671307e-04 
+5.0848540628445349e-04 
+4.8727655218706867e-04 
+4.6625627198144948e-04 
+4.6295734746899797e-04 
+4.4217530849868791e-04 
+6.0259067703674618e-04 
+4.4253848775746563e-04 
+4.3331775595996380e-04 
+5.5110461159559032e-04 
+4.2003696445962191e-04 
+5.8513489560160781e-04 
+4.2026823580285089e-04 
+5.0778512788805796e-04 
+1.2526915845114533e-03 
+1.3116864395735228e-03 
+4.0745127650662627e-04 
+5.0357917721197132e-04 
+4.0781610031090376e-04 
+3.9020219160813829e-04 
+4.9933156205363149e-04 
+3.7394002079658983e-04 
+3.7178008681691688e-04 
+3.8689811473059665e-04 
+3.9715369202868167e-04 
+4.1283848351646169e-04 
+5.2511851930157893e-04 
+3.9695885389381957e-04 
+4.0520760838086423e-04 
+5.3270786969056294e-04 
+4.0375659586000534e-04 
+5.3229512931246559e-04 
+4.0557648957774417e-04 
+4.8559520701786651e-04 
+4.0907309759251331e-04 
+4.9361776280426595e-04 
+4.1784680496506632e-04 
+4.0465765430064415e-04 
+4.0233884474927262e-04 
+3.8920010065918165e-04 
+3.7606373428669682e-04 
+3.7329807283312255e-04 
+3.6051488144203669e-04 
+3.5835586424437516e-04 
+3.4585140132434300e-04 
+3.5436402003824474e-04 
+4.0383280199737803e-04 
+3.4333557983245999e-04 
+3.9245922333402961e-04 
+3.3236563333363667e-04 
+4.2234462283696761e-04 
+3.2038872728389067e-04 
+8.3970024594286208e-04 
+1.1456549780149844e-03 
+1.1133253006599259e-03 
+1.1339390627638918e-03 
+1.2052178032330579e-03 
+1.2152266947935558e-03 
+1.3883758428543391e-03 
+1.2768170944259805e-03 
+1.1654606607638118e-03 
+1.0541071125121648e-03 
+9.4414904038961356e-04 
+1.2927884650364430e-03 
+1.5828979462493009e-03 
+1.5644763969455688e-03 
+1.5762801757083084e-03 
+1.6173037972634779e-03 
+1.6877637839321086e-03 
+1.7875631634217820e-03 
+1.8514896966532052e-03 
+1.7868161941950733e-03 
+1.7223738847501613e-03 
+1.6579327399736665e-03 
+1.5876076445743015e-03 
+1.5238029848203827e-03 
+1.5538185835650697e-03 
+1.5835498786963831e-03 
+1.6134803278353843e-03 
+1.6608697945471179e-03 
+1.7084550878167654e-03 
+1.6979925104369659e-03 
+1.7626499417098818e-03 
+1.7694346632827207e-03 
+1.7929968601806678e-03 
+1.8333249107325561e-03 
+1.7924780525128553e-03 
+1.7516785032639509e-03 
+1.7108792583408194e-03 
+1.6701730435704359e-03 
+1.6295753092189086e-03 
+1.6215971452231137e-03 
+1.6133402337692865e-03 
+1.5728319082236458e-03 
+1.5647303730050161e-03 
+1.5243607333610409e-03 
+1.4840916275662142e-03 
+1.4438225218048051e-03 
+1.4357619603189431e-03 
+1.4278990516350953e-03 
+1.3878056350726531e-03 
+1.3803881814523355e-03 
+1.3477732125915659e-03 
+1.3152568296174033e-03 
+1.2828506887499619e-03 
+1.2505411313243897e-03 
+1.2182883177485615e-03 
+1.1861535225904940e-03 
+1.2035846489270585e-03 
+1.2209565889533258e-03 
+1.2382241843213182e-03 
+1.2556887949079637e-03 
+1.2830325866260844e-03 
+1.3104400770484886e-03 
+1.3378456963195756e-03 
+1.3830264569440337e-03 
+1.3515787636917270e-03 
+1.3888936696524190e-03 
+1.4359914280193398e-03 
+1.4301246978694337e-03 
+1.4340134180872433e-03 
+1.4476098083370526e-03 
+1.4709213825904177e-03 
+1.5039442700916644e-03 
+1.4990059952986329e-03 
+1.5023012769202065e-03 
+1.5138314997666796e-03 
+1.5335738054697429e-03 
+1.5433502009949279e-03 
+1.5197258828095889e-03 
+1.4961195634744101e-03 
+1.4725424631203271e-03 
+1.4489913666782400e-03 
+1.4254515632974168e-03 
+1.4019450240298353e-03 
+1.3971388921248107e-03 
+1.3925459938144147e-03 
+1.3690933394626681e-03 
+1.3456503589242275e-03 
+1.3409619404095574e-03 
+1.3175199120339098e-03 
+1.3064270404138933e-03 
+1.3017387007202841e-03 
+1.2971862766010256e-03 
+1.2738644044877206e-03 
+1.2692338547198728e-03 
+1.2459298255580870e-03 
+1.2226257964820103e-03 
+1.1993217675229789e-03 
+1.1946408320405028e-03 
+1.1713549004899876e-03 
+1.1667552269629261e-03 
+1.1624061717373096e-03 
+1.1443002667240881e-03 
+1.1262442871967787e-03 
+1.1081453580862460e-03 
+1.0883947042188563e-03 
+1.0695073865416432e-03 
+1.0506792402813353e-03 
+1.0318648236470468e-03 
+1.0131111495866457e-03 
+9.9435779081886999e-04 
+9.7566802614347525e-04 
+9.5699098468457477e-04 
+9.3831610985550817e-04 
+9.1969381720402588e-04 
+1.0972377844396530e-03 
+1.3180703845910302e-03 
+1.3066493803511048e-03 
+1.3140955322131775e-03 
+1.3399958426948411e-03 
+1.3843489471245252e-03 
+1.4471540365917357e-03 
+1.5286207088482939e-03 
+1.5871190845750116e-03 
+1.5464679791557384e-03 
+1.5058872115376737e-03 
+1.4653065299738283e-03 
+1.4210198956804559e-03 
+1.3767333150219579e-03 
+1.3363924644178432e-03 
+1.4847035425224614e-03 
+1.6937779079400778e-03 


==> erroriter8pts.txt <==
+9.9746810741207392e-02 
+5.3398767720620632e-02 
+4.9571238466502909e-02 
+3.1814208282986173e-02 
+2.5426290820194181e-02 
+1.9959633865860665e-02 
+1.7668445630180940e-02 
+2.1273310485168617e-02 
+1.8166912113623979e-02 
+2.0938632606467056e-02 
+1.5145042157334310e-02 
+1.4670326654411800e-02 
+1.3245882671892459e-02 
+1.3846989832093134e-02 
+1.1924001252244049e-02 
+1.1589181866325238e-02 
+1.2071569026257251e-02 
+1.1649412708281792e-02 
+1.0348588422566973e-02 
+9.0490330741813951e-03 
+1.4497200419877426e-02 
+8.3244444564965214e-03 
+9.9055730564322209e-03 
+1.0794758694401635e-02 
+1.0441014420551120e-02 
+1.0286498603628055e-02 
+1.0138016365045785e-02 
+1.0223182754216256e-02 
+1.0036083424989170e-02 
+9.4110291802514956e-03 
+1.2083029878081769e-02 
+9.1370654127543027e-03 
+8.6179538101390923e-03 
+8.0599140602042457e-03 
+7.9469394565361423e-03 
+8.1001942539443567e-03 
+7.6761217387674580e-03 
+7.2527127693243071e-03 
+7.3193302118999964e-03 
+7.2444812758827998e-03 
+7.3387615322755145e-03 
+7.4956599777811911e-03 
+7.6510596551802174e-03 
+7.6512722204122724e-03 
+8.0918036590039571e-03 
+8.2248288496972605e-03 
+7.9410834716847761e-03 
+7.8776461278512316e-03 
+7.9179388967073744e-03 
+8.0580779544362491e-03 
+8.0780977261867282e-03 
+7.8083578082977501e-03 
+7.5388173287952165e-03 
+7.2934968394598731e-03 
+7.0487210853052984e-03 
+6.8039072932373490e-03 
+6.5377265188316103e-03 
+6.3190754732148080e-03 
+6.0817187798584971e-03 
+6.2186726128623526e-03 
+5.9831132360525507e-03 
+5.9337672986060352e-03 
+5.9683815587734113e-03 
+5.8160557523345424e-03 
+6.8555748215829715e-03 
+5.6631852306155694e-03 
+5.8221258720848601e-03 
+6.0824531880772637e-03 
+6.4243553366716000e-03 
+7.7471307689303687e-03 
+6.7583821069297501e-03 
+6.5294957694787409e-03 
+6.2236274822445314e-03 
+7.5394037490678634e-03 
+6.5546538451801972e-03 
+6.5981435227206453e-03 
+6.2853576923428967e-03 
+6.8123876571789255e-03 
+6.4182695173072846e-03 
+8.6890313516321122e-03 
+6.0259668809656552e-03 
+5.8364893867900308e-03 
+5.6480672430996859e-03 
+5.4625413426539760e-03 
+5.4273164934221796e-03 
+5.3514942498647522e-03 
+5.2757574256025869e-03 
+6.4564971144724648e-03 
+5.1578788341350434e-03 
+4.9971995033200323e-03 
+4.8368421665865580e-03 
+4.6908058312370160e-03 
+5.4231785860611448e-03 
+4.6578008148197847e-03 
+4.5099175185613488e-03 
+4.4946003762580816e-03 
+4.5670209393028627e-03 
+4.6341358759530993e-03 
+4.7011197223436330e-03 
+4.6779708514446960e-03 
+4.8016367349172362e-03 
+4.9251508768364538e-03 
+4.9394645946655436e-03 
+5.0096708586275240e-03 
+4.8978933204789354e-03 
+5.0370971014041532e-03 
+4.8232427960593349e-03 
+4.8382422298540728e-03 
+4.8903149358732745e-03 
+4.9426696505687207e-03 
+5.0500210660374412e-03 
+5.1576592054439485e-03 
+6.0076605139787603e-03 
+5.1272948974473292e-03 
+5.9778324158099305e-03 
+5.0970302273325718e-03 
+4.9887560908225548e-03 
+5.5394125397988936e-03 
+5.0164958729256581e-03 
+5.0246023880691770e-03 
+5.0825981601606840e-03 
+5.1405445420098228e-03 
+5.0961878727138477e-03 
+5.0751482921488067e-03 
+5.0883125752894526e-03 
+5.1016761044918174e-03 
+5.2278940145251834e-03 
+5.1420858352005522e-03 
+5.0517467881955741e-03 
+4.9614319043324445e-03 
+4.9425764476568185e-03 
+4.8523609932499684e-03 
+4.7621467941590251e-03 
+4.7431098542484312e-03 
+4.7244782569654947e-03 
+4.7057220788685877e-03 
+4.6158424735856934e-03 
+4.5263190808945836e-03 
+4.4369316955830823e-03 
+4.3475723733338995e-03 
+4.2582317600857872e-03 
+4.1690354497939813e-03 
+4.0800856142831771e-03 
+3.9912260872796285e-03 
+3.9113505575369412e-03 
+3.8316036998704284e-03 
+3.7518577838950573e-03 
+3.7370669211760355e-03 
+3.6584154186510009e-03 
+3.5798897392790713e-03 
+3.6257121499927020e-03 
+3.5476725152736172e-03 
+3.5330082937248958e-03 
+3.5186669711458202e-03 
+3.4443851755566329e-03 
+3.7633210195643918e-03 
+3.3716563873274624e-03 
+3.3001857281759334e-03 
+3.2288256246252728e-03 
+3.1576237402378554e-03 
+3.0865277056831980e-03 
+3.1263435993651029e-03 
+3.1998311966467269e-03 
+3.2401492577136398e-03 
+3.3362531658756162e-03 
+3.3983214878404583e-03 
+3.5271455217516096e-03 
+3.6559957978151841e-03 
+3.6975694976008194e-03 
+3.7612977520201513e-03 
+3.8363873685817867e-03 
+3.7723374965162731e-03 
+3.7090121358593908e-03 
+3.6457524784025974e-03 
+3.5827722513775834e-03 
+3.5730624005194944e-03 
+3.5617263127518117e-03 
+3.5503474173945171e-03 
+3.4944194710946064e-03 
+3.4394130901807263e-03 
+3.3844325092579342e-03 
+3.3301752553555608e-03 
+3.3819559863116633e-03 
+3.2759303722177668e-03 
+3.2219209192926035e-03 
+3.1679717123413442e-03 
+3.1143652657309728e-03 
+3.0607780835485154e-03 
+3.0498728810279541e-03 
+3.0387728994528684e-03 
+3.0281279801828709e-03 
+3.0175175983133962e-03 
+2.9640535083778063e-03 
+2.9106256327831870e-03 
+2.8572016926974031e-03 
+2.8472503141381833e-03 
+2.8372249678011441e-03 
+2.8272055139333119e-03 
+2.7741726535392974e-03 
+2.7212339907621841e-03 
+2.6684970588743973e-03 
+2.6171486121628756e-03 
+2.8608467866593906e-03 
+2.6062221648677081e-03 
+2.9737377249415969e-03 
+2.5911020589195061e-03 
+2.5753511205664076e-03 
+2.5598934594492362e-03 
+2.8072941341473340e-03 
+2.5603664631525247e-03 
+2.8081195278161775e-03 
+2.5607886505169264e-03 
+2.8148159001214756e-03 
+2.5878172628490681e-03 
+2.5430418732268756e-03 
+2.4983479278548326e-03 
+2.4549762184059021e-03 
+2.8860901763321511e-03 
+2.5731279373120419e-03 
+2.6534541620138324e-03 
+2.4116420694228619e-03 
+2.3683430142128620e-03 
+2.3250475829189460e-03 
+2.7562085676905157e-03 
+2.4427844293396228e-03 
+2.6282116250923443e-03 
+2.3861750117237512e-03 
+2.6764459750798775e-03 
+2.4789376985642486e-03 
+3.2799522062625514e-03 
+2.2817809746885076e-03 
+2.7025954200976254e-03 
+2.3070685337706759e-03 
+2.7191822660253689e-03 
+2.2640390653424075e-03 
+2.2211312028088542e-03 
+2.1782524183081436e-03 
+2.1355765915656716e-03 
+2.0930988201837003e-03 
+2.2588831329176662e-03 
+2.0552862747337391e-03 
+2.0812795833955317e-03 
+2.1036047336689540e-03 
+2.1447597018061787e-03 
+2.1373108718638761e-03 
+2.2009769643026172e-03 
+2.1299183584620601e-03 
+2.1360302866560293e-03 
+2.4420863025746559e-03 
+2.1466578159969746e-03 
+2.1732466304494463e-03 
+2.1252141621516396e-03 
+2.4308751168042736e-03 
+2.1363843661459797e-03 
+2.1630000841304786e-03 
+2.1147490456621121e-03 
+2.1076141783314128e-03 
+2.1716537598963082e-03 
+2.1004752650019276e-03 
+2.1119655854115738e-03 
+2.1945345499398139e-03 
+2.1234618316663678e-03 
+2.1585324811336792e-03 
+2.1936329736895188e-03 
+2.2471292208754157e-03 
+2.3006592279940508e-03 
+2.4679221127123785e-03 
+2.2926722816753453e-03 
+2.4779981263504114e-03 
+2.3023922191304225e-03 
+2.3317687658596375e-03 
+2.3609256838058312e-03 
+2.3903595558570079e-03 
+2.3836565196912185e-03 
+2.3768153826001226e-03 
+2.3865791680706683e-03 
+2.4059001802992225e-03 
+2.4515509973191268e-03 
+2.4707393659746529e-03 
+2.4487034358501997e-03 
+2.4159745970813579e-03 
+2.4468877359119096e-03 
+2.4147026361708152e-03 
+2.4091174872148263e-03 
+2.3780976596849829e-03 
+2.3478923750945707e-03 
+2.3751465898278618e-03 
+2.3176885174908818e-03 
+2.2875718495337510e-03 
+2.2574598217479508e-03 
+2.2273814309049927e-03 
+2.1973212831959549e-03 
+2.1672622256433266e-03 
+2.1372279229750907e-03 
+2.1071959580983707e-03 
+2.1346079507338772e-03 
+2.0771806706169765e-03 
+2.0708919104495543e-03 
+2.0647685676845190e-03 
+2.0347661952017509e-03 


==> ndofs.txt <==
581
2250
8855
35133
139961
558705
2232545


==> numind1pt.txt <==
   1.0000000e+00
   3.0000000e+00
   5.0000000e+00
   7.0000000e+00
   9.0000000e+00
   1.1000000e+01
   1.3000000e+01
   1.5000000e+01
   1.7000000e+01
   2.1000000e+01
   2.3000000e+01
   2.7000000e+01
   3.1000000e+01
   3.3000000e+01
   3.5000000e+01
   3.9000000e+01
   4.1000000e+01
   4.3000000e+01
   4.7000000e+01
   5.1000000e+01
   5.5000000e+01
   5.9000000e+01
   6.3000000e+01
   6.7000000e+01
   7.1000000e+01
   7.5000000e+01
   7.9000000e+01
   8.1000000e+01
   8.5000000e+01
   8.9000000e+01
   9.3000000e+01
   9.7000000e+01
   1.0500000e+02
   1.0900000e+02
   1.1300000e+02
   1.2100000e+02
   1.2500000e+02
   1.2900000e+02
   1.3700000e+02
   1.4100000e+02
   1.4500000e+02
   1.4700000e+02
   1.4900000e+02
   1.5300000e+02
   1.5700000e+02
   1.6100000e+02
   1.6500000e+02
   1.6700000e+02
   1.7100000e+02
   1.7500000e+02
   1.7900000e+02
   1.8300000e+02
   1.8700000e+02
   1.9100000e+02
   1.9300000e+02
   1.9500000e+02
   1.9900000e+02
   2.0700000e+02
   2.1500000e+02
   2.1900000e+02
   2.2300000e+02
   2.2700000e+02
   2.3100000e+02
   2.3900000e+02
   2.4300000e+02
   2.5100000e+02
   2.5900000e+02
   2.6300000e+02
   2.7100000e+02
   2.7300000e+02
   2.7500000e+02
   2.7700000e+02
   2.7900000e+02
   2.8300000e+02
   2.8700000e+02
   2.9100000e+02
   2.9300000e+02
   2.9700000e+02
   3.0100000e+02
   3.0500000e+02
   3.1300000e+02
   3.1700000e+02
   3.2100000e+02
   3.2500000e+02
   3.2900000e+02
   3.3300000e+02
   3.4100000e+02
   3.4500000e+02
   3.4900000e+02
   3.5700000e+02
   3.6500000e+02
   3.6900000e+02
   3.7700000e+02
   3.8100000e+02
   3.8500000e+02
   3.8900000e+02
   3.9300000e+02
   3.9700000e+02
   3.9900000e+02
   4.0700000e+02
   4.1100000e+02
   4.1900000e+02
   4.2300000e+02
   4.2700000e+02
   4.3500000e+02
   4.4300000e+02
   4.5100000e+02
   4.5500000e+02
   4.5900000e+02
   4.6300000e+02
   4.6700000e+02
   4.7500000e+02
   4.8300000e+02
   4.9100000e+02
   4.9500000e+02
   4.9900000e+02
   5.0700000e+02
   5.0900000e+02
   5.1100000e+02
   5.1900000e+02
   5.2300000e+02
   5.2700000e+02
   5.3100000e+02
   5.3500000e+02
   5.3900000e+02
   5.4300000e+02
   5.4700000e+02
   5.5500000e+02
   5.5900000e+02
   5.6300000e+02
   5.7100000e+02
   5.7900000e+02
   5.8700000e+02
   5.9500000e+02
   6.0300000e+02
   6.1100000e+02
   6.1500000e+02
   6.2300000e+02
   6.3100000e+02
   6.3500000e+02
   6.3900000e+02
   6.4700000e+02
   6.5100000e+02
   6.5500000e+02
   6.5900000e+02
   6.6300000e+02
   6.6700000e+02
   6.7100000e+02
   6.7900000e+02
   6.8700000e+02
   6.9500000e+02
   7.0300000e+02
   7.1900000e+02
   7.2700000e+02
   7.3500000e+02
   7.4300000e+02
   7.5100000e+02
   7.5900000e+02
   7.6700000e+02
   7.7100000e+02
   7.7500000e+02
   7.8300000e+02
   7.9100000e+02
   7.9900000e+02
   8.0700000e+02
   8.2300000e+02
   8.2500000e+02
   8.2700000e+02
   8.3100000e+02
   8.3500000e+02
   8.3900000e+02
   8.4300000e+02
   8.4700000e+02
   8.5100000e+02
   8.5500000e+02
   8.5700000e+02
   8.6100000e+02
   8.6500000e+02
   8.6900000e+02
   8.7300000e+02
   8.7700000e+02
   8.8100000e+02
   8.8500000e+02
   8.9300000e+02
   9.0100000e+02
   9.0900000e+02
   9.1700000e+02
   9.2500000e+02
   9.2900000e+02
   9.3700000e+02
   9.4500000e+02
   9.5300000e+02
   9.5700000e+02
   9.6100000e+02
   9.6500000e+02
   9.6900000e+02
   9.7300000e+02
   9.8100000e+02
   9.8900000e+02
   1.0050000e+03
   1.0130000e+03
   1.0210000e+03
   1.0290000e+03
   1.0330000e+03
   1.0410000e+03
   1.0490000e+03
   1.0570000e+03
   1.0650000e+03
   1.0730000e+03
   1.0810000e+03
   1.0890000e+03
   1.0930000e+03
   1.1010000e+03
   1.1090000e+03
   1.1170000e+03
   1.1250000e+03
   1.1330000e+03
   1.1410000e+03
   1.1490000e+03
   1.1570000e+03
   1.1650000e+03
   1.1730000e+03
   1.1810000e+03
   1.1890000e+03
   1.1970000e+03
   1.2050000e+03
   1.2130000e+03
   1.2210000e+03
   1.2250000e+03
   1.2290000e+03
   1.2330000e+03
   1.2370000e+03
   1.2450000e+03
   1.2530000e+03
   1.2570000e+03
   1.2650000e+03
   1.2730000e+03
   1.2750000e+03
   1.2790000e+03
   1.2830000e+03
   1.2990000e+03
   1.3070000e+03
   1.3090000e+03
   1.3110000e+03
   1.3190000e+03
   1.3270000e+03
   1.3350000e+03
   1.3430000e+03
   1.3510000e+03
   1.3590000e+03
   1.3670000e+03
   1.3750000e+03
   1.3830000e+03
   1.3910000e+03
   1.3990000e+03
   1.4070000e+03
   1.4150000e+03
   1.4230000e+03
   1.4310000e+03
   1.4390000e+03
   1.4470000e+03
   1.4550000e+03
   1.4630000e+03
   1.4710000e+03
   1.4790000e+03
   1.4870000e+03
   1.4910000e+03
   1.4950000e+03
   1.4990000e+03
   1.5030000e+03
   1.5070000e+03
   1.5110000e+03
   1.5190000e+03
   1.5230000e+03
   1.5310000e+03
   1.5390000e+03
   1.5470000e+03
   1.5550000e+03
   1.5710000e+03
   1.5730000e+03
   1.5750000e+03
   1.5770000e+03
   1.5790000e+03
   1.5870000e+03
   1.6030000e+03
   1.6110000e+03
   1.6270000e+03
   1.6430000e+03
   1.6510000e+03
   1.6590000e+03
   1.6670000e+03
   1.6750000e+03
   1.6830000e+03
   1.6990000e+03
   1.7150000e+03
   1.7190000e+03
   1.7270000e+03
   1.7350000e+03
   1.7430000e+03
   1.7510000e+03


==> numind2pts.txt <==
   1.0000000e+00
   3.0000000e+00
   5.0000000e+00
   7.0000000e+00
   9.0000000e+00
   1.3000000e+01
   1.5000000e+01
   1.9000000e+01
   2.1000000e+01
   2.3000000e+01
   2.7000000e+01
   3.1000000e+01
   3.3000000e+01
   3.5000000e+01
   3.9000000e+01
   4.3000000e+01
   4.5000000e+01
   4.9000000e+01
   5.3000000e+01
   6.1000000e+01
   6.5000000e+01
   6.9000000e+01
   7.1000000e+01
   7.9000000e+01
   8.3000000e+01
   8.7000000e+01
   9.5000000e+01
   9.7000000e+01
   9.9000000e+01
   1.0300000e+02
   1.0700000e+02
   1.1100000e+02
   1.1300000e+02
   1.1700000e+02
   1.2100000e+02
   1.2500000e+02
   1.2900000e+02
   1.3300000e+02
   1.3500000e+02
   1.3700000e+02
   1.4500000e+02
   1.5300000e+02
   1.6100000e+02
   1.6500000e+02
   1.6900000e+02
   1.7300000e+02
   1.8100000e+02
   1.8900000e+02
   1.9700000e+02
   2.0500000e+02
   2.1300000e+02
   2.1700000e+02
   2.2100000e+02
   2.2900000e+02
   2.3300000e+02
   2.4100000e+02
   2.4900000e+02
   2.5700000e+02
   2.6500000e+02
   2.7300000e+02
   2.8100000e+02
   2.8900000e+02
   2.9700000e+02
   3.0100000e+02
   3.0500000e+02
   3.0900000e+02
   3.1300000e+02
   3.1700000e+02
   3.2100000e+02
   3.2300000e+02
   3.2500000e+02
   3.2900000e+02
   3.3300000e+02
   3.3700000e+02
   3.4100000e+02
   3.4500000e+02
   3.4900000e+02
   3.5700000e+02
   3.7300000e+02
   3.8100000e+02
   3.8900000e+02
   4.0500000e+02
   4.2100000e+02
   4.2900000e+02
   4.3700000e+02
   4.4500000e+02
   4.4900000e+02
   4.5700000e+02
   4.6500000e+02
   4.7300000e+02
   4.8900000e+02
   4.9300000e+02
   5.0900000e+02
   5.1700000e+02
   5.3300000e+02
   5.4100000e+02
   5.5700000e+02
   5.6500000e+02
   5.6900000e+02
   5.7300000e+02
   5.7700000e+02
   5.8100000e+02
   5.8500000e+02
   5.8900000e+02
   5.9300000e+02
   5.9500000e+02
   5.9700000e+02
   5.9900000e+02
   6.0100000e+02
   6.0300000e+02
   6.0500000e+02
   6.2100000e+02
   6.2500000e+02
   6.2900000e+02
   6.3300000e+02
   6.3700000e+02
   6.4500000e+02
   6.5300000e+02
   6.6100000e+02
   6.6900000e+02
   6.7300000e+02
   6.7700000e+02
   6.8100000e+02
   6.8500000e+02
   6.8900000e+02
   6.9300000e+02
   6.9700000e+02
   7.0100000e+02
   7.0900000e+02
   7.1700000e+02
   7.1900000e+02
   7.2100000e+02
   7.2500000e+02
   7.2900000e+02
   7.3300000e+02
   7.3500000e+02
   7.3900000e+02
   7.4300000e+02
   7.4700000e+02
   7.5100000e+02
   7.5500000e+02
   7.6300000e+02
   7.7100000e+02
   7.7900000e+02
   7.8700000e+02
   7.9500000e+02
   7.9900000e+02
   8.0700000e+02
   8.1100000e+02
   8.1500000e+02
   8.1900000e+02
   8.2700000e+02
   8.3500000e+02
   8.4300000e+02
   8.5100000e+02
   8.5900000e+02
   8.6700000e+02
   8.7500000e+02
   8.8300000e+02
   8.9100000e+02
   8.9500000e+02
   8.9900000e+02
   9.0300000e+02
   9.1100000e+02
   9.1900000e+02
   9.2300000e+02
   9.3100000e+02
   9.3900000e+02
   9.4700000e+02
   9.5500000e+02
   9.6300000e+02
   9.7100000e+02
   9.7900000e+02
   9.9500000e+02
   1.0110000e+03
   1.0270000e+03
   1.0350000e+03
   1.0430000e+03
   1.0590000e+03
   1.0670000e+03
   1.0750000e+03
   1.0830000e+03
   1.0910000e+03
   1.1070000e+03
   1.1230000e+03
   1.1390000e+03
   1.1550000e+03
   1.1710000e+03
   1.1870000e+03
   1.2030000e+03
   1.2110000e+03
   1.2270000e+03
   1.2350000e+03
   1.2430000e+03
   1.2510000e+03
   1.2590000e+03
   1.2670000e+03
   1.2830000e+03
   1.2910000e+03
   1.2990000e+03
   1.3070000e+03
   1.3150000e+03
   1.3310000e+03
   1.3390000e+03
   1.3470000e+03
   1.3630000e+03
   1.3790000e+03
   1.3950000e+03
   1.4110000e+03
   1.4270000e+03
   1.4430000e+03
   1.4590000e+03
   1.4750000e+03
   1.4910000e+03
   1.5070000e+03
   1.5150000e+03
   1.5310000e+03
   1.5470000e+03
   1.5550000e+03
   1.5710000e+03
   1.5870000e+03
   1.5950000e+03
   1.5990000e+03
   1.6030000e+03
   1.6110000e+03
   1.6190000e+03
   1.6270000e+03
   1.6430000e+03
   1.6470000e+03
   1.6510000e+03
   1.6550000e+03
   1.6590000e+03
   1.6630000e+03
   1.6670000e+03
   1.6710000e+03
   1.6750000e+03
   1.6830000e+03
   1.6850000e+03
   1.6870000e+03
   1.7030000e+03
   1.7190000e+03
   1.7270000e+03
   1.7350000e+03
   1.7510000e+03
   1.7670000e+03
   1.7750000e+03
   1.7910000e+03
   1.8070000e+03
   1.8230000e+03
   1.8270000e+03
   1.8310000e+03
   1.8350000e+03
   1.8510000e+03
   1.8670000e+03
   1.8830000e+03
   1.8910000e+03
   1.8990000e+03
   1.9070000e+03
   1.9150000e+03
   1.9230000e+03
   1.9310000e+03
   1.9390000e+03
   1.9470000e+03
   1.9550000e+03
   1.9630000e+03
   1.9670000e+03
   1.9710000e+03
   1.9750000e+03
   1.9790000e+03
   1.9830000e+03
   1.9870000e+03
   1.9910000e+03
   1.9950000e+03
   1.9990000e+03
   2.0030000e+03
   2.0110000e+03
   2.0190000e+03
   2.0230000e+03
   2.0390000e+03
   2.0710000e+03
   2.0870000e+03
   2.0950000e+03
   2.1030000e+03
   2.1110000e+03
   2.1190000e+03
   2.1350000e+03
   2.1510000e+03
   2.1670000e+03
   2.1710000e+03
   2.1790000e+03
   2.1870000e+03
   2.1950000e+03
   2.2030000e+03
   2.2110000e+03
   2.2190000e+03
   2.2270000e+03
   2.2350000e+03
   2.2430000e+03
   2.2510000e+03
   2.2590000e+03


==> numind4pts.txt <==
   1.0000000e+00
   3.0000000e+00
   5.0000000e+00
   7.0000000e+00
   9.0000000e+00
   1.1000000e+01
   1.5000000e+01
   1.7000000e+01
   2.1000000e+01
   2.3000000e+01
   2.5000000e+01
   2.9000000e+01
   3.3000000e+01
   3.5000000e+01
   3.7000000e+01
   4.1000000e+01
   4.5000000e+01
   4.7000000e+01
   5.1000000e+01
   5.5000000e+01
   5.9000000e+01
   6.3000000e+01
   7.1000000e+01
   7.5000000e+01
   7.9000000e+01
   8.1000000e+01
   8.3000000e+01
   8.7000000e+01
   9.1000000e+01
   9.5000000e+01
   9.7000000e+01
   1.0100000e+02
   1.0500000e+02
   1.0900000e+02
   1.1100000e+02
   1.1300000e+02
   1.2100000e+02
   1.2500000e+02
   1.2900000e+02
   1.3700000e+02
   1.4100000e+02
   1.4500000e+02
   1.4700000e+02
   1.4900000e+02
   1.5700000e+02
   1.6100000e+02
   1.6500000e+02
   1.6900000e+02
   1.7100000e+02
   1.7500000e+02
   1.7900000e+02
   1.8700000e+02
   1.9500000e+02
   1.9900000e+02
   2.0300000e+02
   2.0700000e+02
   2.1500000e+02
   2.1900000e+02
   2.2300000e+02
   2.2700000e+02
   2.3100000e+02
   2.3900000e+02
   2.4700000e+02
   2.5500000e+02
   2.6300000e+02
   2.6700000e+02
   2.7100000e+02
   2.7900000e+02
   2.8300000e+02
   2.9100000e+02
   2.9900000e+02
   3.0700000e+02
   3.1500000e+02
   3.2300000e+02
   3.3100000e+02
   3.3900000e+02
   3.4700000e+02
   3.5100000e+02
   3.5500000e+02
   3.5900000e+02
   3.6300000e+02
   3.6700000e+02
   3.7100000e+02
   3.7300000e+02
   3.7500000e+02
   3.7900000e+02
   3.8300000e+02
   3.8700000e+02
   3.9100000e+02
   3.9500000e+02
   3.9900000e+02
   4.0300000e+02
   4.0700000e+02
   4.1500000e+02
   4.1900000e+02
   4.2300000e+02
   4.3100000e+02
   4.4700000e+02
   4.5500000e+02
   4.6300000e+02
   4.7100000e+02
   4.7900000e+02
   4.8300000e+02
   4.8700000e+02
   4.9100000e+02
   4.9500000e+02
   5.1100000e+02
   5.2700000e+02
   5.3500000e+02
   5.4300000e+02
   5.5100000e+02
   5.5900000e+02
   5.6700000e+02
   5.7500000e+02
   5.8300000e+02
   5.9900000e+02
   6.0300000e+02
   6.1900000e+02
   6.2700000e+02
   6.4300000e+02
   6.5100000e+02
   6.6700000e+02
   6.7500000e+02
   6.7900000e+02
   6.8300000e+02
   6.8700000e+02
   6.9100000e+02
   6.9500000e+02
   6.9900000e+02
   7.0300000e+02
   7.0500000e+02
   7.0700000e+02
   7.0900000e+02
   7.1100000e+02
   7.1300000e+02
   7.1500000e+02
   7.3100000e+02
   7.3500000e+02
   7.3900000e+02
   7.4300000e+02
   7.5100000e+02
   7.5900000e+02
   7.6700000e+02
   7.7100000e+02
   7.7500000e+02
   7.7900000e+02
   7.8700000e+02
   7.9500000e+02
   8.0300000e+02
   8.1100000e+02
   8.1500000e+02
   8.1900000e+02
   8.2300000e+02
   8.2700000e+02
   8.3500000e+02
   8.4300000e+02
   8.5100000e+02
   8.5900000e+02
   8.6700000e+02
   8.7100000e+02
   8.7900000e+02
   8.8300000e+02
   8.9100000e+02
   8.9500000e+02
   8.9900000e+02
   9.0300000e+02
   9.0700000e+02
   9.1500000e+02
   9.2300000e+02
   9.2500000e+02
   9.2700000e+02
   9.3100000e+02
   9.3500000e+02
   9.3900000e+02
   9.4100000e+02
   9.4500000e+02
   9.4900000e+02
   9.5300000e+02
   9.5700000e+02
   9.6100000e+02
   9.6300000e+02
   9.6500000e+02
   9.6900000e+02
   9.7300000e+02
   9.7700000e+02
   9.8100000e+02
   9.8500000e+02
   9.8700000e+02
   9.9100000e+02
   9.9500000e+02
   9.9900000e+02
   1.0030000e+03
   1.0070000e+03
   1.0150000e+03
   1.0230000e+03
   1.0310000e+03
   1.0390000e+03
   1.0470000e+03
   1.0510000e+03
   1.0590000e+03
   1.0630000e+03
   1.0670000e+03
   1.0710000e+03
   1.0790000e+03
   1.0870000e+03
   1.0950000e+03
   1.1030000e+03
   1.1110000e+03
   1.1190000e+03
   1.1270000e+03
   1.1350000e+03
   1.1430000e+03
   1.1470000e+03
   1.1510000e+03
   1.1550000e+03
   1.1630000e+03
   1.1710000e+03
   1.1750000e+03
   1.1830000e+03
   1.1910000e+03
   1.1990000e+03
   1.2070000e+03
   1.2150000e+03
   1.2230000e+03
   1.2310000e+03
   1.2390000e+03
   1.2470000e+03
   1.2550000e+03
   1.2630000e+03
   1.2710000e+03
   1.2790000e+03
   1.2870000e+03
   1.2950000e+03
   1.3030000e+03
   1.3110000e+03
   1.3190000e+03
   1.3230000e+03
   1.3270000e+03
   1.3310000e+03
   1.3350000e+03
   1.3390000e+03
   1.3430000e+03
   1.3470000e+03
   1.3510000e+03
   1.3550000e+03
   1.3570000e+03
   1.3650000e+03
   1.3730000e+03
   1.3810000e+03
   1.3890000e+03
   1.3970000e+03
   1.4050000e+03
   1.4130000e+03
   1.4210000e+03
   1.4290000e+03
   1.4370000e+03
   1.4450000e+03
   1.4530000e+03
   1.4610000e+03
   1.4690000e+03
   1.4770000e+03
   1.4810000e+03
   1.4890000e+03
   1.4930000e+03
   1.4970000e+03
   1.5010000e+03
   1.5090000e+03
   1.5130000e+03
   1.5210000e+03
   1.5290000e+03
   1.5330000e+03
   1.5370000e+03
   1.5410000e+03
   1.5450000e+03
   1.5530000e+03
   1.5610000e+03
   1.5690000e+03
   1.5770000e+03
   1.5850000e+03
   1.5930000e+03
   1.6010000e+03
   1.6090000e+03
   1.6170000e+03
   1.6190000e+03
   1.6210000e+03
   1.6250000e+03
   1.6290000e+03
   1.6330000e+03
   1.6370000e+03
   1.6410000e+03
   1.6450000e+03
   1.6470000e+03
   1.6510000e+03
   1.6550000e+03
   1.6590000e+03
   1.6630000e+03
   1.6670000e+03
   1.6710000e+03
   1.6730000e+03
   1.6750000e+03


==> numind8pts.txt <==
   1.0000000e+00
   3.0000000e+00
   5.0000000e+00
   7.0000000e+00
   1.1000000e+01
   1.3000000e+01
   1.5000000e+01
   1.7000000e+01
   2.1000000e+01
   2.5000000e+01
   2.9000000e+01
   3.3000000e+01
   3.5000000e+01
   3.7000000e+01
   4.1000000e+01
   4.5000000e+01
   4.9000000e+01
   5.1000000e+01
   5.5000000e+01
   5.9000000e+01
   6.1000000e+01
   6.3000000e+01
   6.5000000e+01
   6.7000000e+01
   7.5000000e+01
   7.9000000e+01
   8.3000000e+01
   8.7000000e+01
   8.9000000e+01
   9.3000000e+01
   9.5000000e+01
   9.7000000e+01
   1.0100000e+02
   1.0500000e+02
   1.0900000e+02
   1.1300000e+02
   1.1700000e+02
   1.2100000e+02
   1.2500000e+02
   1.2900000e+02
   1.3300000e+02
   1.3700000e+02
   1.4100000e+02
   1.4500000e+02
   1.4900000e+02
   1.5100000e+02
   1.5500000e+02
   1.5900000e+02
   1.6300000e+02
   1.6700000e+02
   1.6900000e+02
   1.7300000e+02
   1.7700000e+02
   1.8100000e+02
   1.8500000e+02
   1.8900000e+02
   1.9700000e+02
   2.0100000e+02
   2.0500000e+02
   2.1300000e+02
   2.1700000e+02
   2.2100000e+02
   2.2500000e+02
   2.3300000e+02
   2.4100000e+02
   2.4900000e+02
   2.5300000e+02
   2.5700000e+02
   2.6100000e+02
   2.6500000e+02
   2.6900000e+02
   2.7300000e+02
   2.7700000e+02
   2.8100000e+02
   2.8500000e+02
   2.8900000e+02
   2.9300000e+02
   2.9700000e+02
   3.0100000e+02
   3.0500000e+02
   3.0900000e+02
   3.1700000e+02
   3.2100000e+02
   3.2500000e+02
   3.3300000e+02
   3.4100000e+02
   3.4900000e+02
   3.5300000e+02
   3.5700000e+02
   3.6100000e+02
   3.6500000e+02
   3.6900000e+02
   3.7100000e+02
   3.7300000e+02
   3.8100000e+02
   3.8500000e+02
   3.8900000e+02
   3.9700000e+02
   4.0500000e+02
   4.1300000e+02
   4.2100000e+02
   4.2900000e+02
   4.3700000e+02
   4.4500000e+02
   4.4900000e+02
   4.5300000e+02
   4.5700000e+02
   4.6100000e+02
   4.6500000e+02
   4.6900000e+02
   4.7300000e+02
   4.7700000e+02
   4.8100000e+02
   4.8500000e+02
   4.8900000e+02
   4.9300000e+02
   4.9700000e+02
   4.9900000e+02
   5.0100000e+02
   5.0900000e+02
   5.1700000e+02
   5.2500000e+02
   5.3300000e+02
   5.3700000e+02
   5.4100000e+02
   5.4500000e+02
   5.5300000e+02
   5.5700000e+02
   5.6500000e+02
   5.7300000e+02
   5.8100000e+02
   5.8900000e+02
   5.9700000e+02
   6.0500000e+02
   6.1300000e+02
   6.2100000e+02
   6.2900000e+02
   6.3300000e+02
   6.4100000e+02
   6.4500000e+02
   6.4900000e+02
   6.5700000e+02
   6.6100000e+02
   6.6500000e+02
   6.7300000e+02
   6.8100000e+02
   6.8900000e+02
   6.9700000e+02
   7.0100000e+02
   7.0500000e+02
   7.1300000e+02
   7.1700000e+02
   7.2500000e+02
   7.3300000e+02
   7.4100000e+02
   7.4900000e+02
   7.5700000e+02
   7.6500000e+02
   7.7300000e+02
   7.8100000e+02
   7.8900000e+02
   7.9700000e+02
   8.0500000e+02
   8.1300000e+02
   8.2100000e+02
   8.2900000e+02
   8.3700000e+02
   8.4500000e+02
   8.4900000e+02
   8.5300000e+02
   8.5700000e+02
   8.6500000e+02
   8.7300000e+02
   8.8100000e+02
   8.8900000e+02
   8.9700000e+02
   9.1300000e+02
   9.2900000e+02
   9.4500000e+02
   9.5300000e+02
   9.6100000e+02
   9.6900000e+02
   9.7700000e+02
   9.8500000e+02
   9.9300000e+02
   1.0010000e+03
   1.0090000e+03
   1.0170000e+03
   1.0250000e+03
   1.0330000e+03
   1.0410000e+03
   1.0490000e+03
   1.0570000e+03
   1.0650000e+03
   1.0730000e+03
   1.0810000e+03
   1.0890000e+03
   1.0970000e+03
   1.1010000e+03
   1.1050000e+03
   1.1090000e+03
   1.1170000e+03
   1.1210000e+03
   1.1250000e+03
   1.1290000e+03
   1.1330000e+03
   1.1410000e+03
   1.1490000e+03
   1.1570000e+03
   1.1650000e+03
   1.1730000e+03
   1.1810000e+03
   1.1830000e+03
   1.1850000e+03
   1.2010000e+03
   1.2170000e+03
   1.2250000e+03
   1.2330000e+03
   1.2410000e+03
   1.2490000e+03
   1.2570000e+03
   1.2650000e+03
   1.2730000e+03
   1.2810000e+03
   1.2890000e+03
   1.2970000e+03
   1.3050000e+03
   1.3130000e+03
   1.3210000e+03
   1.3290000e+03
   1.3370000e+03
   1.3410000e+03
   1.3450000e+03
   1.3490000e+03
   1.3530000e+03
   1.3610000e+03
   1.3690000e+03
   1.3770000e+03
   1.3850000e+03
   1.3890000e+03
   1.3930000e+03
   1.4010000e+03
   1.4170000e+03
   1.4330000e+03
   1.4410000e+03
   1.4490000e+03
   1.4570000e+03
   1.4610000e+03
   1.4650000e+03
   1.4690000e+03
   1.4770000e+03
   1.4850000e+03
   1.4890000e+03
   1.4930000e+03
   1.5010000e+03
   1.5090000e+03
   1.5170000e+03
   1.5250000e+03
   1.5330000e+03
   1.5410000e+03
   1.5490000e+03
   1.5570000e+03
   1.5650000e+03
   1.5730000e+03
   1.5810000e+03
   1.5890000e+03
   1.5930000e+03
   1.5970000e+03
   1.6010000e+03
   1.6050000e+03
   1.6210000e+03
   1.6370000e+03
   1.6530000e+03
   1.6690000e+03
   1.6850000e+03
   1.7010000e+03
   1.7090000e+03
   1.7250000e+03
   1.7330000e+03
   1.7410000e+03
   1.7490000e+03
   1.7570000e+03
   1.7650000e+03
   1.7730000e+03
   1.7770000e+03
   1.7850000e+03
   1.7930000e+03
   1.8010000e+03
   1.8090000e+03
   1.8170000e+03
   1.8330000e+03
   1.8410000e+03
   1.8490000e+03
   1.8650000e+03
   1.8730000e+03
   1.8810000e+03
   1.8890000e+03
   1.9050000e+03
   1.9210000e+03
   1.9290000e+03


==> work16.txt <==
  9296
  504176
  11984320
  219020512
  3543162256


==> work32.txt <==
 18592
 1008352
 23968640
 438041024
 7086324512


==> work64.txt <==
37184
2016704
47937280
876082048
14172649024


==> workMC.txt <==
9296
360000
16151520
759997056
37496111744



